An Adaptive Linesearch-free Method for Monotone Variational Inequalities under Local Lipschitz Continuity

The forward-reflected-backward (FRB) splitting solves monotone inclusions involving the sum of a maximally monotone operator and a monotone Lipschitz continuous operator. Each iteration performs one resolvent step and one evaluation of the Lipschitz operator, together with a reflection term with coefficient equal to one that reuses the operator value from the previous iteration. We consider the setting where the maximally monotone operator is the subdifferential of a proper, closed, convex function. We identify the admissible range of constant reflection coefficients, namely all values larger than one half for a sufficiently small stepsize. We then propose a linesearch-free adaptive variant of FRB for locally Lipschitz continuous operators, in which both the stepsize and the reflection coefficient change across iterations. The stepsize is computed in closed form from a simple local Lipschitz estimate, without knowledge of a global Lipschitz constant, while keeping the iteration cost of FRB. The analysis of both methods relies on a new Lyapunov function that combines the distance to a solution, a residual, and a gap-related term. Alongside nonasymptotic rates, we derive explicit lower bounds on the generated stepsizes, and report numerical experiments on minimax problems, equilibrium models, and regularized regression.

==> TeX/Tikz/betak_plots/bilinear_matrix_game_control/n1000/betak.txt <==
1 1.5811388300841898e+00
2 1.5811388300841898e+00
3 1.5811388300841898e+00
4 1.5811388300841898e+00
5 1.5811388300841898e+00
6 1.5811388300841898e+00
7 1.5811388300841898e+00
8 1.5811388300841898e+00
9 1.5811388300841898e+00
10 1.5811388300841898e+00
11 1.5811388300841898e+00
12 1.5811388300841898e+00
13 1.5811388300841898e+00
14 1.5811388300841898e+00
15 1.5811388300841898e+00
16 1.5811388300841898e+00
17 1.5811388300841898e+00
18 1.5811388300841898e+00
19 1.5811388300841898e+00
20 1.5811388300841898e+00
21 1.5811388300841898e+00
22 1.5811388300841898e+00
23 1.5811388300841898e+00
24 1.5811388300841898e+00
25 1.5811388300841898e+00
26 1.5811388300841898e+00
27 1.5811388300841898e+00
28 1.5811388300841898e+00
29 1.5811388300841898e+00
30 1.5811388300841898e+00
31 1.5811388300841898e+00
32 1.5811388300841898e+00
33 1.5811388300841898e+00
34 1.5811388300841898e+00
35 1.5811388300841898e+00
36 1.5811388300841898e+00
37 1.5811388300841898e+00
38 1.5811388300841898e+00
39 1.5811388300841898e+00
40 1.5811388300841898e+00
41 1.5811388300841898e+00
42 1.5811388300841898e+00
43 1.5811388300841898e+00
44 1.5811388300841898e+00
45 1.5811388300841898e+00
46 1.5811388300841898e+00
47 1.5811388300841898e+00
48 1.5811388300841898e+00
49 1.5811388300841898e+00
50 1.5811388300841898e+00
51 1.5811388300841898e+00
52 1.5811388300841898e+00
53 1.5811388300841898e+00
54 1.5811388300841898e+00
55 1.5811388300841898e+00
56 1.5811388300841898e+00
57 1.5811388300841898e+00
58 1.5811388300841898e+00
59 1.5811388300841898e+00
60 1.5811388300841898e+00
61 1.5811388300841898e+00
62 1.5811388300841898e+00
63 1.5811388300841898e+00
64 1.5811388300841898e+00
65 1.5811388300841898e+00
66 1.5811388300841898e+00
67 1.5811388300841898e+00
68 1.5811388300841898e+00
69 1.5811388300841898e+00
70 1.5811388300841898e+00
71 1.5811388300841898e+00
72 1.5811388300841898e+00
73 1.5811388300841898e+00
74 1.5811388300841898e+00
75 1.5811388300841898e+00
76 1.5811388300841898e+00
77 1.5811388300841898e+00
78 1.5811388300841898e+00
79 1.5811388300841898e+00
80 1.5811388300841898e+00
81 1.5811388300841898e+00
82 1.5811388300841898e+00
83 1.5811388300841898e+00
84 1.5811388300841898e+00
85 1.5811388300841898e+00
86 1.5811388300841898e+00
87 1.5811388300841898e+00
88 1.5811388300841898e+00
89 1.5811388300841898e+00
90 1.5811388300841898e+00
91 1.5811388300841898e+00
92 1.5811388300841898e+00
93 1.5811388300841898e+00
94 1.5811388300841898e+00
95 1.5811388300841898e+00
96 1.5811388300841898e+00
97 1.5811388300841898e+00
98 1.5811388300841898e+00
99 1.5811388300841898e+00
100 1.5811388300841898e+00
101 1.5811388300841898e+00
102 1.5811388300841898e+00
103 1.5811388300841898e+00
104 1.5811388300841898e+00
105 1.5811388300841898e+00
106 1.5811388300841898e+00
107 1.5811388300841898e+00
108 1.5811388300841898e+00
109 1.5811388300841898e+00
110 1.5811388300841898e+00
111 1.5811388300841898e+00
112 1.5811388300841898e+00
113 1.5811388300841898e+00
114 1.5811388300841898e+00
115 1.5811388300841898e+00
116 1.5811388300841898e+00
117 1.5811388300841898e+00
118 1.5811388300841898e+00
119 1.5811388300841898e+00
120 1.5811388300841898e+00
121 1.5811388300841898e+00
122 1.5811388300841898e+00
123 1.5811388300841898e+00
124 1.5811388300841898e+00
125 1.5811388300841898e+00
126 1.5811388300841898e+00
127 1.5811388300841898e+00
128 1.5811388300841898e+00
129 1.5811388300841898e+00
130 1.5811388300841898e+00
131 1.5811388300841898e+00
132 1.5811388300841898e+00
133 1.5811388300841898e+00
134 1.5811388300841898e+00
135 1.5811388300841898e+00
136 1.5811388300841898e+00
137 1.5811388300841898e+00
138 1.5811388300841898e+00
139 1.5811388300841898e+00
140 1.5811388300841898e+00
141 1.5811388300841898e+00
142 1.5811388300841898e+00
143 1.5811388300841898e+00
144 1.5811388300841898e+00
145 1.5811388300841898e+00
146 1.5811388300841898e+00
147 1.5811388300841898e+00
148 1.5811388300841898e+00
149 1.5811388300841898e+00
150 1.5811388300841898e+00
151 1.5811388300841898e+00
152 1.5811388300841898e+00
153 1.5811388300841898e+00
154 1.5811388300841898e+00
155 1.5811388300841898e+00
156 1.5811388300841898e+00
157 1.5811388300841898e+00
158 1.5811388300841898e+00
159 1.5811388300841898e+00
160 1.5811388300841898e+00
161 1.5811388300841898e+00
162 1.5811388300841898e+00
163 1.5811388300841898e+00
164 1.5811388300841898e+00
165 1.5811388300841898e+00
166 1.5811388300841898e+00
167 1.5811388300841898e+00
168 1.5811388300841898e+00
169 1.5811388300841898e+00
170 1.5811388300841898e+00
171 1.5811388300841898e+00
172 1.5811388300841898e+00
173 1.5811388300841898e+00
174 1.5811388300841898e+00
175 1.5811388300841898e+00
176 1.5811388300841898e+00
177 1.5811388300841898e+00
178 1.5811388300841898e+00
179 1.5811388300841898e+00
180 1.5811388300841898e+00
181 1.5811388300841898e+00
182 1.5811388300841898e+00
183 1.5811388300841898e+00
184 1.5811388300841898e+00
185 1.5811388300841898e+00
186 1.5811388300841898e+00
187 1.5811388300841898e+00
188 1.5811388300841898e+00
189 1.5811388300841898e+00
190 1.5811388300841898e+00
191 1.5811388300841898e+00
192 1.5811388300841898e+00
193 1.5811388300841898e+00
194 1.5811388300841898e+00
195 1.5811388300841898e+00
196 1.5811388300841898e+00
197 1.5811388300841898e+00
198 1.5811388300841898e+00
199 1.5811388300841898e+00


==> TeX/Tikz/betak_plots/bilinear_matrix_game_control/n1000/cosphi_minus.txt <==
1 0.0000000000000000e+00
2 0.0000000000000000e+00
3 0.0000000000000000e+00
4 0.0000000000000000e+00
5 0.0000000000000000e+00
6 0.0000000000000000e+00
7 0.0000000000000000e+00
8 0.0000000000000000e+00
9 0.0000000000000000e+00
10 0.0000000000000000e+00
11 0.0000000000000000e+00
12 0.0000000000000000e+00
13 0.0000000000000000e+00
14 0.0000000000000000e+00
15 0.0000000000000000e+00
16 0.0000000000000000e+00
17 0.0000000000000000e+00
18 0.0000000000000000e+00
19 0.0000000000000000e+00
20 0.0000000000000000e+00
21 0.0000000000000000e+00
22 0.0000000000000000e+00
23 0.0000000000000000e+00
24 0.0000000000000000e+00
25 0.0000000000000000e+00
26 0.0000000000000000e+00
27 0.0000000000000000e+00
28 0.0000000000000000e+00
29 0.0000000000000000e+00
30 0.0000000000000000e+00
31 0.0000000000000000e+00
32 0.0000000000000000e+00
33 0.0000000000000000e+00
34 0.0000000000000000e+00
35 0.0000000000000000e+00
36 0.0000000000000000e+00
37 0.0000000000000000e+00
38 0.0000000000000000e+00
39 0.0000000000000000e+00
40 0.0000000000000000e+00
41 0.0000000000000000e+00
42 0.0000000000000000e+00
43 0.0000000000000000e+00
44 0.0000000000000000e+00
45 0.0000000000000000e+00
46 0.0000000000000000e+00
47 0.0000000000000000e+00
48 0.0000000000000000e+00
49 0.0000000000000000e+00
50 0.0000000000000000e+00
51 0.0000000000000000e+00
52 0.0000000000000000e+00
53 0.0000000000000000e+00
54 0.0000000000000000e+00
55 0.0000000000000000e+00
56 0.0000000000000000e+00
57 0.0000000000000000e+00
58 0.0000000000000000e+00
59 0.0000000000000000e+00
60 0.0000000000000000e+00
61 0.0000000000000000e+00
62 0.0000000000000000e+00
63 0.0000000000000000e+00
64 0.0000000000000000e+00
65 0.0000000000000000e+00
66 0.0000000000000000e+00
67 0.0000000000000000e+00
68 0.0000000000000000e+00
69 0.0000000000000000e+00
70 0.0000000000000000e+00
71 0.0000000000000000e+00
72 0.0000000000000000e+00
73 0.0000000000000000e+00
74 0.0000000000000000e+00
75 0.0000000000000000e+00
76 0.0000000000000000e+00
77 0.0000000000000000e+00
78 0.0000000000000000e+00
79 0.0000000000000000e+00
80 0.0000000000000000e+00
81 0.0000000000000000e+00
82 0.0000000000000000e+00
83 0.0000000000000000e+00
84 0.0000000000000000e+00
85 0.0000000000000000e+00
86 0.0000000000000000e+00
87 0.0000000000000000e+00
88 0.0000000000000000e+00
89 0.0000000000000000e+00
90 0.0000000000000000e+00
91 0.0000000000000000e+00
92 0.0000000000000000e+00
93 0.0000000000000000e+00
94 0.0000000000000000e+00
95 0.0000000000000000e+00
96 0.0000000000000000e+00
97 0.0000000000000000e+00
98 0.0000000000000000e+00
99 0.0000000000000000e+00
100 0.0000000000000000e+00
101 0.0000000000000000e+00
102 0.0000000000000000e+00
103 0.0000000000000000e+00
104 0.0000000000000000e+00
105 0.0000000000000000e+00
106 0.0000000000000000e+00
107 0.0000000000000000e+00
108 0.0000000000000000e+00
109 0.0000000000000000e+00
110 0.0000000000000000e+00
111 0.0000000000000000e+00
112 0.0000000000000000e+00
113 0.0000000000000000e+00
114 0.0000000000000000e+00
115 0.0000000000000000e+00
116 0.0000000000000000e+00
117 0.0000000000000000e+00
118 0.0000000000000000e+00
119 0.0000000000000000e+00
120 0.0000000000000000e+00
121 0.0000000000000000e+00
122 0.0000000000000000e+00
123 0.0000000000000000e+00
124 0.0000000000000000e+00
125 0.0000000000000000e+00
126 0.0000000000000000e+00
127 0.0000000000000000e+00
128 0.0000000000000000e+00
129 0.0000000000000000e+00
130 0.0000000000000000e+00
131 0.0000000000000000e+00
132 0.0000000000000000e+00
133 0.0000000000000000e+00
134 0.0000000000000000e+00
135 0.0000000000000000e+00
136 0.0000000000000000e+00
137 0.0000000000000000e+00
138 0.0000000000000000e+00
139 0.0000000000000000e+00
140 0.0000000000000000e+00
141 0.0000000000000000e+00
142 0.0000000000000000e+00
143 0.0000000000000000e+00
144 0.0000000000000000e+00
145 0.0000000000000000e+00
146 0.0000000000000000e+00
147 0.0000000000000000e+00
148 0.0000000000000000e+00
149 0.0000000000000000e+00
150 0.0000000000000000e+00
151 0.0000000000000000e+00
152 0.0000000000000000e+00
153 0.0000000000000000e+00
154 0.0000000000000000e+00
155 0.0000000000000000e+00
156 0.0000000000000000e+00
157 0.0000000000000000e+00
158 0.0000000000000000e+00
159 0.0000000000000000e+00
160 0.0000000000000000e+00
161 0.0000000000000000e+00
162 0.0000000000000000e+00
163 0.0000000000000000e+00
164 0.0000000000000000e+00
165 0.0000000000000000e+00
166 0.0000000000000000e+00
167 0.0000000000000000e+00
168 0.0000000000000000e+00
169 0.0000000000000000e+00
170 0.0000000000000000e+00
171 0.0000000000000000e+00
172 0.0000000000000000e+00
173 0.0000000000000000e+00
174 0.0000000000000000e+00
175 0.0000000000000000e+00
176 0.0000000000000000e+00
177 0.0000000000000000e+00
178 0.0000000000000000e+00
179 0.0000000000000000e+00
180 0.0000000000000000e+00
181 0.0000000000000000e+00
182 0.0000000000000000e+00
183 0.0000000000000000e+00
184 0.0000000000000000e+00
185 0.0000000000000000e+00
186 0.0000000000000000e+00
187 0.0000000000000000e+00
188 0.0000000000000000e+00
189 0.0000000000000000e+00
190 0.0000000000000000e+00
191 0.0000000000000000e+00
192 0.0000000000000000e+00
193 0.0000000000000000e+00
194 0.0000000000000000e+00
195 0.0000000000000000e+00
196 0.0000000000000000e+00
197 0.0000000000000000e+00
198 0.0000000000000000e+00
199 0.0000000000000000e+00


==> TeX/Tikz/betak_plots/bilinear_matrix_game_control/n500/betak.txt <==
1 1.5811388300841898e+00
2 1.5733127047629873e+00
3 1.5811388300841898e+00
4 1.5811388300841898e+00
5 1.5811388300841898e+00
6 1.5811388300841898e+00
7 1.5811388300841898e+00
8 1.5811388300841898e+00
9 1.5811388300841898e+00
10 1.5811388300841898e+00
11 1.5811388300841898e+00
12 1.5811388300841898e+00
13 1.5811388300841898e+00
14 1.5811388300841898e+00
15 1.5811388300841898e+00
16 1.5811388300841898e+00
17 1.5811388300841898e+00
18 1.5811388300841898e+00
19 1.5811388300841898e+00
20 1.5811388300841898e+00
21 1.5811388300841898e+00
22 1.5811388300841898e+00
23 1.5811388300841898e+00
24 1.5811388300841898e+00
25 1.5811388300841898e+00
26 1.5811388300841898e+00
27 1.5811388300841898e+00
28 1.5811388300841898e+00
29 1.5811388300841898e+00
30 1.5811388300841898e+00
31 1.5811388300841898e+00
32 1.5811388300841898e+00
33 1.5811388300841898e+00
34 1.5811388300841898e+00
35 1.5811388300841898e+00
36 1.5811388300841898e+00
37 1.5811388300841898e+00
38 1.5811388300841898e+00
39 1.5811388300841898e+00
40 1.5811388300841898e+00
41 1.5811388300841898e+00
42 1.5811388300841898e+00
43 1.5811388300841898e+00
44 1.5811388300841898e+00
45 1.5811388300841898e+00
46 1.5811388300841898e+00
47 1.5811388300841898e+00
48 1.5811388300841898e+00
49 1.5811388300841898e+00
50 1.5811388300841898e+00
51 1.5811388300841898e+00
52 1.5811388300841898e+00
53 1.5811388300841898e+00
54 1.5811388300841898e+00
55 1.5811388300841898e+00
56 1.5811388300841898e+00
57 1.5811388300841898e+00
58 1.5811388300841898e+00
59 1.5811388300841898e+00
60 1.5811388300841898e+00
61 1.5811388300841898e+00
62 1.5811388300841898e+00
63 1.5811388300841898e+00
64 1.5811388300841898e+00
65 1.5811388300841898e+00
66 1.5811388300841898e+00
67 1.5811388300841898e+00
68 1.5811388300841898e+00
69 1.5811388300841898e+00
70 1.5811388300841898e+00
71 1.5811388300841898e+00
72 1.5811388300841898e+00
73 1.5811388300841898e+00
74 1.5811388300841898e+00
75 1.5811388300841898e+00
76 1.5811388300841898e+00
77 1.5811388300841898e+00
78 1.5811388300841898e+00
79 1.5811388300841898e+00
80 1.5811388300841898e+00
81 1.5811388300841898e+00
82 1.5811388300841898e+00
83 1.5811388300841898e+00
84 1.5811388300841898e+00
85 1.5811388300841898e+00
86 1.5811388300841898e+00
87 1.5811388300841898e+00
88 1.5811388300841898e+00
89 1.5811388300841898e+00
90 1.5811388300841898e+00
91 1.5811388300841898e+00
92 1.5811388300841898e+00
93 1.5811388300841898e+00
94 1.5811388300841898e+00
95 1.5811388300841898e+00
96 1.5811388300841898e+00
97 1.5811388300841898e+00
98 1.5811388300841898e+00
99 1.5811388300841898e+00
100 1.5811388300841898e+00
101 1.5811388300841898e+00
102 1.5811388300841898e+00
103 1.5811388300841898e+00
104 1.5811388300841898e+00
105 1.5811388300841898e+00
106 1.5811388300841898e+00
107 1.5811388300841898e+00
108 1.5811388300841898e+00
109 1.5811388300841898e+00
110 1.5811388300841898e+00
111 1.5811388300841898e+00
112 1.5811388300841898e+00
113 1.5811388300841898e+00
114 1.5811388300841898e+00
115 1.5811388300841898e+00
116 1.5811388300841898e+00
117 1.5811388300841898e+00
118 1.5811388300841898e+00
119 1.5811388300841898e+00
120 1.5811388300841898e+00
121 1.5811388300841898e+00
122 1.5811388300841898e+00
123 1.5811388300841898e+00
124 1.5811388300841898e+00
125 1.5811388300841898e+00
126 1.5811388300841898e+00
127 1.5811388300841898e+00
128 1.5811388300841898e+00
129 1.5811388300841898e+00
130 1.5811388300841898e+00
131 1.5811388300841898e+00
132 1.5811388300841898e+00
133 1.5811388300841898e+00
134 1.5811388300841898e+00
135 1.5811388300841898e+00
136 1.5811388300841898e+00
137 1.5811388300841898e+00
138 1.5811388300841898e+00
139 1.5811388300841898e+00
140 1.5811388300841898e+00
141 1.5811388300841898e+00
142 1.5811388300841898e+00
143 1.5811388300841898e+00
144 1.5811388300841898e+00
145 1.5811388300841898e+00
146 1.5811388300841898e+00
147 1.5811388300841898e+00
148 1.5811388300841898e+00
149 1.5811388300841898e+00
150 1.5811388300841898e+00
151 1.5811388300841898e+00
152 1.5811388300841898e+00
153 1.5811388300841898e+00
154 1.5811388300841898e+00
155 1.5811388300841898e+00
156 1.5811388300841898e+00
157 1.5811388300841898e+00
158 1.5811388300841898e+00
159 1.5811388300841898e+00
160 1.5811388300841898e+00
161 1.5811388300841898e+00
162 1.5811388300841898e+00
163 1.5811388300841898e+00
164 1.5811388300841898e+00
165 1.5811388300841898e+00
166 1.5811388300841898e+00
167 1.5811388300841898e+00
168 1.5811388300841898e+00
169 1.5811388300841898e+00
170 1.5811388300841898e+00
171 1.5811388300841898e+00
172 1.5811388300841898e+00
173 1.5811388300841898e+00
174 1.5811388300841898e+00
175 1.5811388300841898e+00
176 1.5811388300841898e+00
177 1.5811388300841898e+00
178 1.5811388300841898e+00
179 1.5811388300841898e+00
180 1.5811388300841898e+00
181 1.5811388300841898e+00
182 1.5811388300841898e+00
183 1.5811388300841898e+00
184 1.5811388300841898e+00
185 1.5811388300841898e+00
186 1.5811388300841898e+00
187 1.5811388300841898e+00
188 1.5811388300841898e+00
189 1.5811388300841898e+00
190 1.5811388300841898e+00
191 1.5811388300841898e+00
192 1.5811388300841898e+00
193 1.5811388300841898e+00
194 1.5811388300841898e+00
195 1.5811388300841898e+00
196 1.5811388300841898e+00
197 1.5811388300841898e+00
198 1.5811388300841898e+00
199 1.5811388300841898e+00


==> TeX/Tikz/betak_plots/bilinear_matrix_game_control/n500/cosphi_minus.txt <==
1 0.0000000000000000e+00
2 6.6488923106262079e-03
3 0.0000000000000000e+00
4 0.0000000000000000e+00
5 0.0000000000000000e+00
6 0.0000000000000000e+00
7 0.0000000000000000e+00
8 0.0000000000000000e+00
9 0.0000000000000000e+00
10 0.0000000000000000e+00
11 0.0000000000000000e+00
12 0.0000000000000000e+00
13 0.0000000000000000e+00
14 0.0000000000000000e+00
15 0.0000000000000000e+00
16 0.0000000000000000e+00
17 0.0000000000000000e+00
18 0.0000000000000000e+00
19 0.0000000000000000e+00
20 0.0000000000000000e+00
21 0.0000000000000000e+00
22 0.0000000000000000e+00
23 0.0000000000000000e+00
24 0.0000000000000000e+00
25 0.0000000000000000e+00
26 0.0000000000000000e+00
27 0.0000000000000000e+00
28 0.0000000000000000e+00
29 0.0000000000000000e+00
30 0.0000000000000000e+00
31 0.0000000000000000e+00
32 0.0000000000000000e+00
33 0.0000000000000000e+00
34 0.0000000000000000e+00
35 0.0000000000000000e+00
36 0.0000000000000000e+00
37 0.0000000000000000e+00
38 0.0000000000000000e+00
39 0.0000000000000000e+00
40 0.0000000000000000e+00
41 0.0000000000000000e+00
42 0.0000000000000000e+00
43 0.0000000000000000e+00
44 0.0000000000000000e+00
45 0.0000000000000000e+00
46 0.0000000000000000e+00
47 0.0000000000000000e+00
48 0.0000000000000000e+00
49 0.0000000000000000e+00
50 0.0000000000000000e+00
51 0.0000000000000000e+00
52 0.0000000000000000e+00
53 0.0000000000000000e+00
54 0.0000000000000000e+00
55 0.0000000000000000e+00
56 0.0000000000000000e+00
57 0.0000000000000000e+00
58 0.0000000000000000e+00
59 0.0000000000000000e+00
60 0.0000000000000000e+00
61 0.0000000000000000e+00
62 0.0000000000000000e+00
63 0.0000000000000000e+00
64 0.0000000000000000e+00
65 0.0000000000000000e+00
66 0.0000000000000000e+00
67 0.0000000000000000e+00
68 0.0000000000000000e+00
69 0.0000000000000000e+00
70 0.0000000000000000e+00
71 0.0000000000000000e+00
72 0.0000000000000000e+00
73 0.0000000000000000e+00
74 0.0000000000000000e+00
75 0.0000000000000000e+00
76 0.0000000000000000e+00
77 0.0000000000000000e+00
78 0.0000000000000000e+00
79 0.0000000000000000e+00
80 0.0000000000000000e+00
81 0.0000000000000000e+00
82 0.0000000000000000e+00
83 0.0000000000000000e+00
84 0.0000000000000000e+00
85 0.0000000000000000e+00
86 0.0000000000000000e+00
87 0.0000000000000000e+00
88 0.0000000000000000e+00
89 0.0000000000000000e+00
90 0.0000000000000000e+00
91 0.0000000000000000e+00
92 0.0000000000000000e+00
93 0.0000000000000000e+00
94 0.0000000000000000e+00
95 0.0000000000000000e+00
96 0.0000000000000000e+00
97 0.0000000000000000e+00
98 0.0000000000000000e+00
99 0.0000000000000000e+00
100 0.0000000000000000e+00
101 0.0000000000000000e+00
102 0.0000000000000000e+00
103 0.0000000000000000e+00
104 0.0000000000000000e+00
105 0.0000000000000000e+00
106 0.0000000000000000e+00
107 0.0000000000000000e+00
108 0.0000000000000000e+00
109 0.0000000000000000e+00
110 0.0000000000000000e+00
111 0.0000000000000000e+00
112 0.0000000000000000e+00
113 0.0000000000000000e+00
114 0.0000000000000000e+00
115 0.0000000000000000e+00
116 0.0000000000000000e+00
117 0.0000000000000000e+00
118 0.0000000000000000e+00
119 0.0000000000000000e+00
120 0.0000000000000000e+00
121 0.0000000000000000e+00
122 0.0000000000000000e+00
123 0.0000000000000000e+00
124 0.0000000000000000e+00
125 0.0000000000000000e+00
126 0.0000000000000000e+00
127 0.0000000000000000e+00
128 0.0000000000000000e+00
129 0.0000000000000000e+00
130 0.0000000000000000e+00
131 0.0000000000000000e+00
132 0.0000000000000000e+00
133 0.0000000000000000e+00
134 0.0000000000000000e+00
135 0.0000000000000000e+00
136 0.0000000000000000e+00
137 0.0000000000000000e+00
138 0.0000000000000000e+00
139 0.0000000000000000e+00
140 0.0000000000000000e+00
141 0.0000000000000000e+00
142 0.0000000000000000e+00
143 0.0000000000000000e+00
144 0.0000000000000000e+00
145 0.0000000000000000e+00
146 0.0000000000000000e+00
147 0.0000000000000000e+00
148 0.0000000000000000e+00
149 0.0000000000000000e+00
150 0.0000000000000000e+00
151 0.0000000000000000e+00
152 0.0000000000000000e+00
153 0.0000000000000000e+00
154 0.0000000000000000e+00
155 0.0000000000000000e+00
156 0.0000000000000000e+00
157 0.0000000000000000e+00
158 0.0000000000000000e+00
159 0.0000000000000000e+00
160 0.0000000000000000e+00
161 0.0000000000000000e+00
162 0.0000000000000000e+00
163 0.0000000000000000e+00
164 0.0000000000000000e+00
165 0.0000000000000000e+00
166 0.0000000000000000e+00
167 0.0000000000000000e+00
168 0.0000000000000000e+00
169 0.0000000000000000e+00
170 0.0000000000000000e+00
171 0.0000000000000000e+00
172 0.0000000000000000e+00
173 0.0000000000000000e+00
174 0.0000000000000000e+00
175 0.0000000000000000e+00
176 0.0000000000000000e+00
177 0.0000000000000000e+00
178 0.0000000000000000e+00
179 0.0000000000000000e+00
180 0.0000000000000000e+00
181 0.0000000000000000e+00
182 0.0000000000000000e+00
183 0.0000000000000000e+00
184 0.0000000000000000e+00
185 0.0000000000000000e+00
186 0.0000000000000000e+00
187 0.0000000000000000e+00
188 0.0000000000000000e+00
189 0.0000000000000000e+00
190 0.0000000000000000e+00
191 0.0000000000000000e+00
192 0.0000000000000000e+00
193 0.0000000000000000e+00
194 0.0000000000000000e+00
195 0.0000000000000000e+00
196 0.0000000000000000e+00
197 0.0000000000000000e+00
198 0.0000000000000000e+00
199 0.0000000000000000e+00


==> TeX/Tikz/betak_plots/cournot-nash_equilibrium_problem/n10/betak.txt <==
1 1.5811388300841898e+00
2 1.5811388300841898e+00
3 1.0009997096856555e+00
4 1.0031570226497502e+00
5 1.0159077544280970e+00
6 1.0524682634800151e+00
7 1.3941653661013562e+00
8 1.2870926943038390e+00
9 1.5811388300841898e+00
10 1.5811388300841898e+00
11 1.5811388300841898e+00
12 1.5811388300841898e+00
13 1.5811388300841898e+00
14 1.5811388300841898e+00
15 1.5811388300841898e+00
16 1.5811388300841898e+00
17 1.5811388300841898e+00
18 1.1319568682936223e+00
19 1.1041199431329414e+00
20 1.0329318711180118e+00
21 1.0238029839773310e+00
22 1.0924402103568398e+00
23 1.1337045378355282e+00
24 1.5811388300841898e+00
25 1.5811388300841898e+00
26 1.1848217454714181e+00
27 1.1301638822555886e+00
28 1.0403105975429012e+00
29 1.0381063131618309e+00
30 1.0332237887132636e+00
31 1.0336995333347401e+00
32 1.0324554596455489e+00
33 1.0316371392563422e+00
34 1.0306087428102344e+00
35 1.0312106148763216e+00
36 1.0308134264653446e+00
37 1.1320984193798254e+00
38 1.0819256878247245e+00
39 1.5811388300841898e+00
40 1.5811388300841898e+00
41 1.5811388300841898e+00
42 1.5811388300841898e+00
43 1.5811388300841898e+00
44 1.5811388300841898e+00
45 1.5811388300841898e+00
46 1.5811388300841898e+00
47 1.5811388300841898e+00
48 1.5811388300841898e+00
49 1.5811388300841898e+00
50 1.5811388300841898e+00
51 1.5811388300841898e+00
52 1.5811388300841898e+00
53 1.5811388300841898e+00
54 1.5811388300841898e+00
55 1.5811388300841898e+00
56 1.5811388300841898e+00
57 1.5811388300841898e+00
58 1.5811388300841898e+00
59 1.5811388300841898e+00
60 1.1280464429533357e+00
61 1.0266514935801312e+00
62 1.0435851328161618e+00
63 1.0644220282575207e+00
64 1.0988383840521199e+00
65 1.1158081152926957e+00
66 1.1068556349204421e+00
67 1.0861605473596772e+00
68 1.0555434295216768e+00
69 1.0432159544363511e+00
70 1.0377476570935016e+00
71 1.0491355143275822e+00
72 1.0591387545786266e+00
73 1.0610386794219318e+00
74 1.0566976973628552e+00
75 1.0458216947279488e+00
76 1.0401952724265904e+00
77 1.0444122619917258e+00
78 1.0455408793802135e+00
79 1.0411734829069992e+00
80 1.0400087371426239e+00
81 1.0442412943021870e+00
82 1.0456188723742943e+00
83 1.0414741508339715e+00
84 1.0403022377550402e+00
85 1.0441879039300554e+00
86 1.0451741298858919e+00
87 1.0408437225052001e+00
88 1.0398464639033091e+00
89 1.0446192785538420e+00
90 1.0465772364488872e+00
91 1.0427925363727759e+00
92 1.0412624790547220e+00
93 1.0436441836471588e+00
94 1.0442341435844857e+00
95 1.0415614811195242e+00
96 1.0409607983702360e+00
97 1.0439087596826280e+00
98 1.0446633911926990e+00
99 1.0413993607840271e+00
100 1.0406331864682485e+00
101 1.0442257440479754e+00
102 1.0451211595755245e+00
103 1.0411391249903035e+00
104 1.0401869201010960e+00
105 1.0445626610464225e+00
106 1.0460259361324293e+00
107 1.0419355402565504e+00
108 1.0406319998682665e+00
109 1.0442113734921479e+00
110 1.0450877771812763e+00
111 1.0410994916647660e+00
112 1.0401571912149490e+00
113 1.0445430935685609e+00
114 1.0460281371066398e+00
115 1.0419495105734331e+00
116 1.0406453219168768e+00
117 1.0441852126665250e+00
118 1.0450555675864732e+00
119 1.0411101169975223e+00
120 1.0401818178628921e+00
121 1.0445220299353590e+00
122 1.0459567045743590e+00
123 1.0418465395524437e+00
124 1.0405712297928287e+00
125 1.0442426592196727e+00
126 1.0451465192170597e+00
127 1.0410559734217470e+00
128 1.0400917788006749e+00
129 1.0445910090102006e+00
130 1.0462082890458040e+00
131 1.0422077402410144e+00
132 1.0408365358549756e+00
133 1.0440516168779728e+00
134 1.0448422735776941e+00
135 1.0412538144102503e+00
136 1.0404162530558647e+00
137 1.0443658625547205e+00
138 1.0453560689938950e+00
139 1.0409791788645413e+00
140 1.0399345329715803e+00
141 1.0447377489211189e+00
142 1.0467007611767896e+00
143 1.0429110663602259e+00
144 1.0413490629372433e+00
145 1.0436995427417297e+00
146 1.0442718541757376e+00
147 1.0416328397429642e+00
148 1.0410323283157474e+00
149 1.0439405771448931e+00
150 1.0446811453804621e+00
151 1.0414609724235862e+00
152 1.0407010069545197e+00
153 1.0442437298124827e+00
154 1.0451248709134751e+00
155 1.0411980347699645e+00
156 1.0402564586828005e+00
157 1.0445705034095056e+00
158 1.0459572055000974e+00
159 1.0418146988657493e+00
160 1.0405475628135350e+00
161 1.0443247668724593e+00
162 1.0452493422883948e+00
163 1.0410425407067703e+00
164 1.0400438615901844e+00
165 1.0446681841617458e+00
166 1.0464241046841964e+00
167 1.0425048816998390e+00
168 1.0410552165098783e+00
169 1.0439241718425214e+00
170 1.0446269929787324e+00
171 1.0414186577295532e+00
172 1.0406753673509250e+00
173 1.0442079315947728e+00
174 1.0450962223619014e+00
175 1.0411791082035120e+00
176 1.0402484683397590e+00
177 1.0445550109131432e+00
178 1.0459392476430627e+00
179 1.0417938513437466e+00
180 1.0405346576374663e+00
181 1.0443286431909895e+00
182 1.0452596782849632e+00
183 1.0410338889381161e+00
184 1.0400323629825734e+00
185 1.0446781918844634e+00
186 1.0464598955736122e+00
187 1.0425552544348653e+00
188 1.0410931948078086e+00
189 1.0439015261089730e+00
190 1.0445897162739743e+00
191 1.0414477772797981e+00
192 1.0407215703135455e+00
193 1.0441814383565509e+00
194 1.0450528510161081e+00
195 1.0412167836479205e+00
196 1.0403060949352769e+00
197 1.0445238287500620e+00
198 1.0458055515171190e+00
199 1.0415977453054597e+00


==> TeX/Tikz/betak_plots/cournot-nash_equilibrium_problem/n10/cosphi_minus.txt <==
1 0.0000000000000000e+00
2 0.0000000000000000e+00
3 9.9667262482587760e-01
4 9.8952621618298409e-01
5 9.4821312171996908e-01
6 8.3796685064086474e-01
7 1.9080577287880698e-01
8 3.3940541878899599e-01
9 0.0000000000000000e+00
10 0.0000000000000000e+00
11 0.0000000000000000e+00
12 0.0000000000000000e+00
13 0.0000000000000000e+00
14 0.0000000000000000e+00
15 0.0000000000000000e+00
16 0.0000000000000000e+00
17 0.0000000000000000e+00
18 6.3406882861538727e-01
19 7.0048356645740073e-01
20 8.9542096606207622e-01
21 9.2340232213222517e-01
22 7.2987338428083981e-01
23 6.3006160529520572e-01
24 0.0000000000000000e+00
25 0.0000000000000000e+00
26 5.2058480588032630e-01
27 6.3819929255501517e-01
28 8.7334036690165451e-01
29 8.7988732152253735e-01
30 8.9453841486040320e-01
31 8.9310170335896832e-01
32 8.9686290365184551e-01
33 8.9934434897962068e-01
34 9.0247120713186613e-01
35 9.0064006879353931e-01
36 9.0184811670664788e-01
37 6.3374357595469644e-01
38 7.5714938636246787e-01
39 0.0000000000000000e+00
40 0.0000000000000000e+00
41 0.0000000000000000e+00
42 0.0000000000000000e+00
43 0.0000000000000000e+00
44 0.0000000000000000e+00
45 0.0000000000000000e+00
46 0.0000000000000000e+00
47 0.0000000000000000e+00
48 0.0000000000000000e+00
49 0.0000000000000000e+00
50 0.0000000000000000e+00
51 0.0000000000000000e+00
52 0.0000000000000000e+00
53 0.0000000000000000e+00
54 0.0000000000000000e+00
55 0.0000000000000000e+00
56 0.0000000000000000e+00
57 0.0000000000000000e+00
58 0.0000000000000000e+00
59 0.0000000000000000e+00
60 6.4310257938822446e-01
61 9.1459106853749561e-01
62 8.6369113830131328e-01
63 8.0436168182647083e-01
64 7.1365754712501450e-01
65 6.7199158128146241e-01
66 6.9373385213001171e-01
67 7.4606832398730705e-01
68 8.2921257726986985e-01
69 8.6477447101038674e-01
70 8.8095651560019839e-01
71 8.4754145907275291e-01
72 8.1907406840576336e-01
73 8.1375801631379507e-01
74 8.2594635974644737e-01
75 8.5715258567358410e-01
76 8.7368186304223283e-01
77 8.6126814423117570e-01
78 8.5797124194378138e-01
79 8.7078882500885202e-01
80 8.7423446439592434e-01
81 8.6176850534590255e-01
82 8.5774380411969753e-01
83 8.6990124305852479e-01
84 8.7336511775456194e-01
85 8.6192481018058897e-01
86 8.5904141440615833e-01
87 8.7176317349630295e-01
88 8.7471543257195017e-01
89 8.6066260980123888e-01
90 8.5495323830474956e-01
91 8.6601838380306884e-01
92 8.7052602524123301e-01
93 8.6351796367930456e-01
94 8.6178943828690624e-01
95 8.6964358512629802e-01
96 8.7141714149193250e-01
97 8.6274241912112248e-01
98 8.6053362451687565e-01
99 8.7012195400119796e-01
100 8.7238573231979799e-01
101 8.6181402755712033e-01
102 8.5919607451975488e-01
103 8.7089029970716847e-01
104 8.7370660002690126e-01
105 8.6082818324817989e-01
106 8.5655757824734657e-01
107 8.6854069975539505e-01
108 8.7238924218801295e-01
109 8.6185609809733577e-01
110 8.5929355487734027e-01
111 8.7100736758818043e-01
112 8.7379465255640854e-01
113 8.6088541305861410e-01
114 8.5655116814491472e-01
115 8.6849953232954502e-01
116 8.7234983731882132e-01
117 8.6193268971718084e-01
118 8.5938761938334196e-01
119 8.7097598144632016e-01
120 8.7372171155927070e-01
121 8.6094702233100362e-01
122 8.5675922842527152e-01
123 8.6880300397667920e-01
124 8.7256901128420161e-01
125 8.6176450974869068e-01
126 8.5912202774835777e-01
127 8.7113592603776469e-01
128 8.7398842096157336e-01
129 8.6074527849263460e-01
130 8.5602663202051321e-01
131 8.6773888484934814e-01
132 8.7178441832187359e-01
133 8.6232391079980042e-01
134 8.6001074015115386e-01
135 8.7055160840528523e-01
136 8.7302760367652787e-01
137 8.6140391444816311e-01
138 8.5851037657256923e-01
139 8.7136282630165096e-01
140 8.7445437318221231e-01
141 8.6031623962118042e-01
142 8.5459411638387239e-01
143 8.6567001504558994e-01
144 8.7027041339504463e-01
145 8.6335564227234340e-01
146 8.6167904951703889e-01
147 8.6943309785014267e-01
148 8.7120578346152344e-01
149 8.6264919317440536e-01
150 8.6048171591214895e-01
151 8.6994013006658744e-01
152 8.7218514467685315e-01
153 8.6176137575507950e-01
154 8.5918523757117338e-01
155 8.7071631824215223e-01
156 8.7350066659352943e-01
157 8.6080524726786400e-01
158 8.5675776923926517e-01
159 8.6889686165765978e-01
160 8.7263903109781649e-01
161 8.6152418036666800e-01
162 8.5882185331757355e-01
163 8.7117561125019316e-01
164 8.7413038727178716e-01
165 8.6051961086729223e-01
166 8.5539861296536424e-01
167 8.6686431718991364e-01
168 8.7113816219476969e-01
169 8.6269726004921443e-01
170 8.6064005165644764e-01
171 8.7006500274277909e-01
172 8.7226097242816603e-01
173 8.6186617468649607e-01
174 8.5926889311442678e-01
175 8.7077221188324394e-01
176 8.7352432731108443e-01
177 8.6085055752594364e-01
178 8.5681008140392756e-01
179 8.6895831914218535e-01
180 8.7267721364963236e-01
181 8.6151283577022675e-01
182 8.5879168403719752e-01
183 8.7120117259078755e-01
184 8.7416445759363881e-01
185 8.6049035097900106e-01
186 8.5529449977622940e-01
187 8.6671613073477549e-01
188 8.7102596831051793e-01
189 8.6276361485908071e-01
190 8.6074905900462884e-01
191 8.6997906793081414e-01
192 8.7212433369615638e-01
193 8.6194374032201326e-01
194 8.5939555321986250e-01
195 8.7066095235313923e-01
196 8.7335369771351956e-01
197 8.6094176081083063e-01
198 8.5719962984021902e-01
199 8.6953661087251100e-01


==> TeX/Tikz/betak_plots/cournot-nash_equilibrium_problem/n100/betak.txt <==
1 1.5811388300841898e+00
2 1.5811388300841898e+00
3 1.0000075518482403e+00
4 1.0000258749311213e+00
5 1.0001652457108421e+00
6 1.0004312269518949e+00
7 1.5811388300841898e+00
8 1.5811388300841898e+00
9 1.5811388300841898e+00
10 1.5811388300841898e+00
11 1.5811388300841898e+00
12 1.5811388300841898e+00
13 1.5811388300841898e+00
14 1.5811388300841898e+00
15 1.5811388300841898e+00
16 1.5811388300841898e+00
17 1.5811388300841898e+00
18 1.5811388300841898e+00
19 1.5811388300841898e+00
20 1.5811388300841898e+00
21 1.5811388300841898e+00
22 1.5811388300841898e+00
23 1.5811388300841898e+00
24 1.5811388300841898e+00
25 1.5811388300841898e+00
26 1.5811388300841898e+00
27 1.5811388300841898e+00
28 1.5811388300841898e+00
29 1.5811388300841898e+00
30 1.5811388300841898e+00
31 1.5811388300841898e+00
32 1.5811388300841898e+00
33 1.5811388300841898e+00
34 1.5811388300841898e+00
35 1.5811388300841898e+00
36 1.5811388300841898e+00
37 1.5811388300841898e+00
38 1.5811388300841898e+00
39 1.5811388300841898e+00
40 1.5811388300841898e+00
41 1.5811388300841898e+00
42 1.5811388300841898e+00
43 1.5811388300841898e+00
44 1.5811388300841898e+00
45 1.5811388300841898e+00
46 1.5811388300841898e+00
47 1.5811388300841898e+00
48 1.5811388300841898e+00
49 1.5811388300841898e+00
50 1.5811388300841898e+00
51 1.5811388300841898e+00
52 1.5811388300841898e+00
53 1.5811388300841898e+00
54 1.5811388300841898e+00
55 1.5811388300841898e+00
56 1.5811388300841898e+00
57 1.5811388300841898e+00
58 1.5811388300841898e+00
59 1.0104800553555886e+00
60 1.0467552264033859e+00
61 1.0402407423227791e+00
62 1.0113450059280569e+00
63 1.0148773346483397e+00
64 1.5811388300841898e+00
65 1.5811388300841898e+00
66 1.5811388300841898e+00
67 1.5811388300841898e+00
68 1.5811388300841898e+00
69 1.0585770393747294e+00
70 1.1496355840491850e+00
71 1.2390669449303540e+00
72 1.3904117753250849e+00
73 1.1381824215966529e+00
74 1.5811388300841898e+00
75 1.5811388300841898e+00
76 1.5811388300841898e+00
77 1.5811388300841898e+00
78 1.5811388300841898e+00
79 1.5811388300841898e+00
80 1.5811388300841898e+00
81 1.5811388300841898e+00
82 1.5811388300841898e+00
83 1.5811388300841898e+00
84 1.0029696947291402e+00
85 1.5811388300841898e+00
86 1.5811388300841898e+00
87 1.5811388300841898e+00
88 1.5811388300841898e+00
89 1.5811388300841898e+00
90 1.5811388300841898e+00
91 1.5811388300841898e+00
92 1.5811388300841898e+00
93 1.5811388300841898e+00
94 1.5811388300841898e+00
95 1.5811388300841898e+00
96 1.5811388300841898e+00
97 1.5811388300841898e+00
98 1.5811388300841898e+00
99 1.5811388300841898e+00
100 1.5811388300841898e+00
101 1.5811388300841898e+00
102 1.5811388300841898e+00
103 1.5811388300841898e+00
104 1.5811388300841898e+00
105 1.0507394145996738e+00
106 1.5811388300841898e+00
107 1.5811388300841898e+00
108 1.5811388300841898e+00
109 1.5811388300841898e+00
110 1.5811388300841898e+00
111 1.5811388300841898e+00
112 1.5811388300841898e+00
113 1.5811388300841898e+00
114 1.5811388300841898e+00
115 1.0179046878483526e+00
116 1.5811388300841898e+00
117 1.5811388300841898e+00
118 1.5811388300841898e+00
119 1.5811388300841898e+00
120 1.5811388300841898e+00
121 1.5811388300841898e+00
122 1.5811388300841898e+00
123 1.5811388300841898e+00
124 1.5811388300841898e+00
125 1.5811388300841898e+00
126 1.5811388300841898e+00
127 1.5811388300841898e+00
128 1.5811388300841898e+00
129 1.5811388300841898e+00
130 1.5811388300841898e+00
131 1.5811388300841898e+00
132 1.5811388300841898e+00
133 1.5811388300841898e+00
134 1.5811388300841898e+00
135 1.5811388300841898e+00
136 1.5811388300841898e+00
137 1.5811388300841898e+00
138 1.5811388300841898e+00
139 1.5811388300841898e+00
140 1.5811388300841898e+00
141 1.5811388300841898e+00
142 1.5811388300841898e+00
143 1.5811388300841898e+00
144 1.5811388300841898e+00
145 1.5811388300841898e+00
146 1.5811388300841898e+00
147 1.5811388300841898e+00
148 1.5811388300841898e+00
149 1.5811388300841898e+00
150 1.5811388300841898e+00
151 1.5811388300841898e+00
152 1.5811388300841898e+00
153 1.5811388300841898e+00
154 1.5811388300841898e+00
155 1.5811388300841898e+00
156 1.5811388300841898e+00
157 1.5811388300841898e+00
158 1.5811388300841898e+00
159 1.5811388300841898e+00
160 1.5811388300841898e+00
161 1.5811388300841898e+00
162 1.5811388300841898e+00
163 1.5811388300841898e+00
164 1.5811388300841898e+00
165 1.5811388300841898e+00
166 1.5811388300841898e+00
167 1.5811388300841898e+00
168 1.5811388300841898e+00
169 1.5811388300841898e+00
170 1.1363932998812964e+00
171 1.0785652340242153e+00
172 1.0474213476117595e+00
173 1.0731978052970508e+00
174 1.1099891003111770e+00
175 1.1178760362289233e+00
176 1.1104586969133321e+00
177 1.0802075812029770e+00
178 1.0588051851448219e+00
179 1.0620588338577932e+00
180 1.0641111978515108e+00
181 1.0598501157221927e+00
182 1.0599640284145262e+00
183 1.0648432681963356e+00
184 1.0679002750671955e+00
185 1.0624525120682251e+00
186 1.0613601030594073e+00
187 1.0673739951328161e+00
188 1.0703902678593984e+00
189 1.0637500973395151e+00
190 1.0616898566883253e+00
191 1.0688376721541595e+00
192 1.0720477355725810e+00
193 1.0641857786502598e+00
194 1.0613828850045079e+00
195 1.0697362569333053e+00
196 1.0736908622632075e+00
197 1.0649795176478389e+00
198 1.0614106062275366e+00
199 1.0699620021312961e+00


==> TeX/Tikz/betak_plots/cournot-nash_equilibrium_problem/n100/cosphi_minus.txt <==
1 0.0000000000000000e+00
2 0.0000000000000000e+00
3 9.9997482745768140e-01
4 9.9991375357704049e-01
5 9.9944931746450871e-01
6 9.9856350607612798e-01
7 0.0000000000000000e+00
8 0.0000000000000000e+00
9 0.0000000000000000e+00
10 0.0000000000000000e+00
11 0.0000000000000000e+00
12 0.0000000000000000e+00
13 0.0000000000000000e+00
14 0.0000000000000000e+00
15 0.0000000000000000e+00
16 0.0000000000000000e+00
17 0.0000000000000000e+00
18 0.0000000000000000e+00
19 0.0000000000000000e+00
20 0.0000000000000000e+00
21 0.0000000000000000e+00
22 0.0000000000000000e+00
23 0.0000000000000000e+00
24 0.0000000000000000e+00
25 0.0000000000000000e+00
26 0.0000000000000000e+00
27 0.0000000000000000e+00
28 0.0000000000000000e+00
29 0.0000000000000000e+00
30 0.0000000000000000e+00
31 0.0000000000000000e+00
32 0.0000000000000000e+00
33 0.0000000000000000e+00
34 0.0000000000000000e+00
35 0.0000000000000000e+00
36 0.0000000000000000e+00
37 0.0000000000000000e+00
38 0.0000000000000000e+00
39 0.0000000000000000e+00
40 0.0000000000000000e+00
41 0.0000000000000000e+00
42 0.0000000000000000e+00
43 0.0000000000000000e+00
44 0.0000000000000000e+00
45 0.0000000000000000e+00
46 0.0000000000000000e+00
47 0.0000000000000000e+00
48 0.0000000000000000e+00
49 0.0000000000000000e+00
50 0.0000000000000000e+00
51 0.0000000000000000e+00
52 0.0000000000000000e+00
53 0.0000000000000000e+00
54 0.0000000000000000e+00
55 0.0000000000000000e+00
56 0.0000000000000000e+00
57 0.0000000000000000e+00
58 0.0000000000000000e+00
59 9.6560806561960866e-01
60 8.5443581068722885e-01
61 8.7354720583425216e-01
62 9.6281726085836750e-01
63 9.5149400850867771e-01
64 0.0000000000000000e+00
65 0.0000000000000000e+00
66 0.0000000000000000e+00
67 0.0000000000000000e+00
68 0.0000000000000000e+00
69 8.2065125089128355e-01
70 5.9437185663975756e-01
71 4.1890676795290654e-01
72 1.9544173066484619e-01
73 6.1987839374099962e-01
74 0.0000000000000000e+00
75 0.0000000000000000e+00
76 0.0000000000000000e+00
77 0.0000000000000000e+00
78 0.0000000000000000e+00
79 0.0000000000000000e+00
80 0.0000000000000000e+00
81 0.0000000000000000e+00
82 0.0000000000000000e+00
83 0.0000000000000000e+00
84 9.9014493904931811e-01
85 0.0000000000000000e+00
86 0.0000000000000000e+00
87 0.0000000000000000e+00
88 0.0000000000000000e+00
89 0.0000000000000000e+00
90 0.0000000000000000e+00
91 0.0000000000000000e+00
92 0.0000000000000000e+00
93 0.0000000000000000e+00
94 0.0000000000000000e+00
95 0.0000000000000000e+00
96 0.0000000000000000e+00
97 0.0000000000000000e+00
98 0.0000000000000000e+00
99 0.0000000000000000e+00
100 0.0000000000000000e+00
101 0.0000000000000000e+00
102 0.0000000000000000e+00
103 0.0000000000000000e+00
104 0.0000000000000000e+00
105 8.4292226387680114e-01
106 0.0000000000000000e+00
107 0.0000000000000000e+00
108 0.0000000000000000e+00
109 0.0000000000000000e+00
110 0.0000000000000000e+00
111 0.0000000000000000e+00
112 0.0000000000000000e+00
113 0.0000000000000000e+00
114 0.0000000000000000e+00
115 9.4188316915897030e-01
116 0.0000000000000000e+00
117 0.0000000000000000e+00
118 0.0000000000000000e+00
119 0.0000000000000000e+00
120 0.0000000000000000e+00
121 0.0000000000000000e+00
122 0.0000000000000000e+00
123 0.0000000000000000e+00
124 0.0000000000000000e+00
125 0.0000000000000000e+00
126 0.0000000000000000e+00
127 0.0000000000000000e+00
128 0.0000000000000000e+00
129 0.0000000000000000e+00
130 0.0000000000000000e+00
131 0.0000000000000000e+00
132 0.0000000000000000e+00
133 0.0000000000000000e+00
134 0.0000000000000000e+00
135 0.0000000000000000e+00
136 0.0000000000000000e+00
137 0.0000000000000000e+00
138 0.0000000000000000e+00
139 0.0000000000000000e+00
140 0.0000000000000000e+00
141 0.0000000000000000e+00
142 0.0000000000000000e+00
143 0.0000000000000000e+00
144 0.0000000000000000e+00
145 0.0000000000000000e+00
146 0.0000000000000000e+00
147 0.0000000000000000e+00
148 0.0000000000000000e+00
149 0.0000000000000000e+00
150 0.0000000000000000e+00
151 0.0000000000000000e+00
152 0.0000000000000000e+00
153 0.0000000000000000e+00
154 0.0000000000000000e+00
155 0.0000000000000000e+00
156 0.0000000000000000e+00
157 0.0000000000000000e+00
158 0.0000000000000000e+00
159 0.0000000000000000e+00
160 0.0000000000000000e+00
161 0.0000000000000000e+00
162 0.0000000000000000e+00
163 0.0000000000000000e+00
164 0.0000000000000000e+00
165 0.0000000000000000e+00
166 0.0000000000000000e+00
167 0.0000000000000000e+00
168 0.0000000000000000e+00
169 0.0000000000000000e+00
170 6.2393261978265102e-01
171 7.6603549105015811e-01
172 8.5250169614687610e-01
173 7.8040219335906236e-01
174 6.8606395499314732e-01
175 6.6704348526422197e-01
176 6.8492009725399761e-01
177 7.6168224331924150e-01
178 8.2001036106864211e-01
179 8.1091535558242911e-01
180 8.0522119184844332e-01
181 8.1708030811317467e-01
182 8.1676141327131635e-01
183 8.0319806771425173e-01
184 7.9479474534794214e-01
185 8.0982056015310599e-01
186 8.1286148471680231e-01
187 7.9623627837245248e-01
188 7.8800321173516630e-01
189 8.0622065529764730e-01
190 8.1194256473679860e-01
191 7.9223239381906674e-01
192 7.8350862734513338e-01
193 8.0501489191901177e-01
194 8.1279797103507456e-01
195 7.8978245556370852e-01
196 7.7907346162762758e-01
197 8.0282199390298481e-01
198 8.1272069267856617e-01
199 7.8916794456159722e-01


==> TeX/Tikz/betak_plots/logistic_regression_problem/a9a_1/betak.txt <==
1 1.5811388300841898e+00
2 1.5811388300841898e+00
3 1.0028775150035836e+00
4 1.0055621135481621e+00
5 1.0597833330906015e+00
6 1.1239528483425725e+00
7 1.5811388300841898e+00
8 1.5811388300841898e+00
9 1.5811388300841898e+00
10 1.5811388300841898e+00
11 1.4197331083052234e+00
12 1.1227059995474955e+00
13 1.0219561574292066e+00
14 1.0120073323319194e+00
15 1.0133524337685678e+00
16 1.0123157870937569e+00
17 1.0129103907450010e+00
18 1.0115907751921027e+00
19 1.0117305349863241e+00
20 1.0103051682179411e+00
21 1.0102407206317412e+00
22 1.0090960081739255e+00
23 1.0093250347233935e+00
24 1.0084918963002472e+00
25 1.0085662029685993e+00
26 1.0077895302196671e+00
27 1.0078615020204373e+00
28 1.0071922610648072e+00
29 1.0072233720603907e+00
30 1.0066271842556191e+00
31 1.0066397737871398e+00
32 1.0061135355913771e+00
33 1.0061078100032328e+00
34 1.0056402861112526e+00
35 1.0056222161435673e+00
36 1.0052066737928156e+00
37 1.0051790586182279e+00
38 1.0048087754704460e+00
39 1.0047744775584180e+00
40 1.0044439938306307e+00
41 1.0044050619969207e+00
42 1.0041095620774971e+00
43 1.0040676824038806e+00
44 1.0038031801176128e+00
45 1.0037599837610089e+00
46 1.0035238813700211e+00
47 1.0034822566841868e+00
48 1.0032729364455055e+00
49 1.0032347235084360e+00
50 1.0030501457509908e+00
51 1.0030164079900135e+00
52 1.0028543295174299e+00
53 1.0028255738061496e+00
54 1.0026837115393863e+00
55 1.0026600652211766e+00
56 1.0025362071389490e+00
57 1.0025175518533129e+00
58 1.0024096244487770e+00
59 1.0023956921399846e+00
60 1.0023017949973385e+00
61 1.0022922335027424e+00
62 1.0022106507316975e+00
63 1.0022050663106203e+00
64 1.0021342627916185e+00
65 1.0021322459752409e+00
66 1.0020708544340216e+00
67 1.0020719942926932e+00
68 1.0020187975131087e+00
69 1.0020226882312624e+00
70 1.0019765993596839e+00
71 1.0019828419853753e+00
72 1.0019428848820240e+00
73 1.0019510863338870e+00
74 1.0019163772298985e+00
75 1.0019261480654749e+00
76 1.0018958793188455e+00
77 1.0019068313539012e+00
78 1.0018802577936923e+00
79 1.0018920023652638e+00
80 1.0018684305129200e+00
81 1.0018805779569391e+00
82 1.0018593582699769e+00
83 1.0018715190027225e+00
84 1.0018520411650240e+00
85 1.0018638285904369e+00
86 1.0018455197520841e+00
87 1.0018565550478429e+00
88 1.0018388807838488e+00
89 1.0018487994466716e+00
90 1.0018312671580116e+00
91 1.0018397269952928e+00
92 1.0018218905968346e+00
93 1.0018285806032381e+00
94 1.0018100474364764e+00
95 1.0018146971907265e+00
96 1.0017951341611047e+00
97 1.0017975226061200e+00
98 1.0017766624398665e+00
99 1.0017766255714824e+00
100 1.0017542716485064e+00
101 1.0017517082696812e+00
102 1.0017277374518392e+00
103 1.0017226124110314e+00
104 1.0016969753277523e+00
105 1.0016893198529446e+00
106 1.0016620383825368e+00
107 1.0016519473579304e+00
108 1.0016231092272183e+00
109 1.0016107356060016e+00
110 1.0015804864688298e+00
111 1.0015660331497518e+00
112 1.0015345665754793e+00
113 1.0015182764091222e+00
114 1.0014858224867580e+00
115 1.0014679671228739e+00
116 1.0014347804377406e+00
117 1.0014156487967394e+00
118 1.0013819965378006e+00
119 1.0013618836461105e+00
120 1.0013280345231717e+00
121 1.0013072313351772e+00
122 1.0012734458423178e+00
123 1.0012522305196989e+00
124 1.0012187529120993e+00
125 1.0011973838497603e+00
126 1.0011644360193084e+00
127 1.0011431467401275e+00
128 1.0011109240130847e+00
129 1.0010899198553018e+00
130 1.0010585885811210e+00
131 1.0010380451245087e+00
132 1.0010077418808405e+00
133 1.0009878047368390e+00
134 1.0009586368284644e+00
135 1.0009394226252089e+00
136 1.0009114696166441e+00
137 1.0008930678450259e+00
138 1.0008663838218570e+00
139 1.0008488592768465e+00
140 1.0008234755719758e+00
141 1.0008068711459355e+00
142 1.0007827993028444e+00
143 1.0007671389277044e+00
144 1.0007443737166137e+00
145 1.0007296652949922e+00
146 1.0007081876419763e+00
147 1.0006944258491679e+00
148 1.0006742055792561e+00
149 1.0006613744556363e+00
150 1.0006423727864282e+00
151 1.0006304480716157e+00
152 1.0006126198230805e+00
153 1.0006015710086495e+00
154 1.0005848665173880e+00
155 1.0005746586142232e+00
156 1.0005590253570862e+00
157 1.0005496203872570e+00
158 1.0005350043306094e+00
159 1.0005263625627796e+00
160 1.0005127092608257e+00
161 1.0005047902135855e+00
162 1.0004920456829669e+00
163 1.0004848089230427e+00
164 1.0004729203222138e+00
165 1.0004663261133997e+00
166 1.0004552422552151e+00
167 1.0004492519085366e+00
168 1.0004389236334839e+00
169 1.0004335000378370e+00
170 1.0004238804602914e+00
171 1.0004189881866312e+00
172 1.0004100328662642e+00
173 1.0004056383559381e+00
174 1.0003973053758197e+00
175 1.0003933770268068e+00
176 1.0003856270178377e+00
177 1.0003821352147046e+00
178 1.0003749313318002e+00
179 1.0003718484354420e+00
180 1.0003651562990790e+00
181 1.0003624566046281e+00
182 1.0003562442161051e+00
183 1.0003539038874711e+00
184 1.0003481415255275e+00
185 1.0003461385131580e+00
186 1.0003407986179533e+00
187 1.0003391125650680e+00
188 1.0003341696142396e+00
189 1.0003327817556709e+00
190 1.0003282121361365e+00
191 1.0003271051929554e+00
192 1.0003228870712497e+00
193 1.0003220451436066e+00
194 1.0003181583368248e+00
195 1.0003175667967954e+00
196 1.0003139926456521e+00
197 1.0003136380313857e+00
198 1.0003103592764260e+00
199 1.0003102291884960e+00


==> TeX/Tikz/betak_plots/logistic_regression_problem/a9a_1/cosphi_minus.txt <==
1 0.0000000000000000e+00
2 0.0000000000000000e+00
3 9.9044952551312959e-01
4 9.8161316779336794e-01
5 8.1726731171390532e-01
6 6.5266068194264570e-01
7 0.0000000000000000e+00
8 0.0000000000000000e+00
9 0.0000000000000000e+00
10 0.0000000000000000e+00
11 1.6019970392760380e-01
12 6.5559273212171443e-01
13 9.2915449656759308e-01
14 9.6068506867351511e-01
15 9.5636771510446195e-01
16 9.5969350472964976e-01
17 9.5778463723894414e-01
18 9.6202558021662854e-01
19 9.6157563833315007e-01
20 9.6617321874785056e-01
21 9.6638155710471074e-01
22 9.7008869880824944e-01
23 9.6934598879734002e-01
24 9.7205020094267314e-01
25 9.7180874310916854e-01
26 9.7433516261192465e-01
27 9.7410080176077563e-01
28 9.7628198134976907e-01
29 9.7618048851282269e-01
30 9.7812705919734233e-01
31 9.7808591825793434e-01
32 9.7980691286981292e-01
33 9.7982565252442411e-01
34 9.8135692258700802e-01
35 9.8141614960104850e-01
36 9.8277903303637026e-01
37 9.8286966436473133e-01
38 9.8408563313888675e-01
39 9.8419833170903948e-01
40 9.8528485077140726e-01
41 9.8541291613196302e-01
42 9.8638544191359290e-01
43 9.8652334243119510e-01
44 9.8739468883932147e-01
45 9.8753705546622361e-01
46 9.8831552702145475e-01
47 9.8845282798948453e-01
48 9.8914353963193358e-01
49 9.8926968075277477e-01
50 9.8987917598290198e-01
51 9.8999061800354526e-01
52 9.9052614977955677e-01
53 9.9062119011885152e-01
54 9.9109017797829435e-01
55 9.9116837059702678e-01
56 9.9157802952208429e-01
57 9.9163974478329042e-01
58 9.9199685696094075e-01
59 9.9204296484662124e-01
60 9.9235376023981337e-01
61 9.9238541326470719e-01
62 9.9265552728680062e-01
63 9.9267401927005183e-01
64 9.9290850144383591e-01
65 9.9291518132418211e-01
66 9.9311853502503211e-01
67 9.9311475900995527e-01
68 9.9329099796006914e-01
69 9.9327810720428555e-01
70 9.9343081883666418e-01
71 9.9341013318318638e-01
72 9.9354254229334327e-01
73 9.9351536318177147e-01
74 9.9363039160158662e-01
75 9.9359800915404894e-01
76 9.9369832874009190e-01
77 9.9366202940431070e-01
78 9.9375010665576291e-01
79 9.9371117876874882e-01
80 9.9378931006949645e-01
81 9.9374904544277609e-01
82 9.9381938241068657e-01
83 9.9377907264214238e-01
84 9.9384363747942650e-01
85 9.9380456425279595e-01
86 9.9386525540038351e-01
87 9.9382867459475022e-01
88 9.9388726344064537e-01
89 9.9385438344316612e-01
90 9.9391250298898404e-01
91 9.9388445824315219e-01
92 9.9394358754640078e-01
93 9.9392140918903304e-01
94 9.9398285045823109e-01
95 9.9396743524371578e-01
96 9.9403229351707323e-01
97 9.9402437478432393e-01
98 9.9409353720984328e-01
99 9.9409365945175776e-01
100 9.9416777927070910e-01
101 9.9417627908810458e-01
102 9.9425576623529210e-01
103 9.9427276159292288e-01
104 9.9435778169062206e-01
105 9.9438317075918581e-01
106 9.9447365337181493e-01
107 9.9450712346554249e-01
108 9.9460277987778467e-01
109 9.9464382585524980e-01
110 9.9474417519014824e-01
111 9.9479212624576230e-01
112 9.9489652850911936e-01
113 9.9495058116423296e-01
114 9.9505827489230381e-01
115 9.9511752984400093e-01
116 9.9522767185976424e-01
117 9.9529117210487739e-01
118 9.9540287687986462e-01
119 9.9546964467076282e-01
120 9.9558202104563376e-01
121 9.9565109161674337e-01
122 9.9576327510171048e-01
123 9.9583372560384043e-01
124 9.9594490503609667e-01
125 9.9601587771350331e-01
126 9.9612531564800721e-01
127 9.9619603484382435e-01
128 9.9630308158954661e-01
129 9.9637286482223708e-01
130 9.9647696654720375e-01
131 9.9654522982615235e-01
132 9.9664593130156842e-01
133 9.9671218991706156e-01
134 9.9680913296184237e-01
135 9.9687299830310117e-01
136 9.9696591678638913e-01
137 9.9702709029085990e-01
138 9.9711580270096201e-01
139 9.9717406781415452e-01
140 9.9725846826793896e-01
141 9.9731368122026631e-01
142 9.9739372966952289e-01
143 9.9744580974478814e-01
144 9.9752152199198252e-01
145 9.9757044181971899e-01
146 9.9764187980967356e-01
147 9.9768765607520260e-01
148 9.9775491879360012e-01
149 9.9779760363501946e-01
150 9.9786081882683775e-01
151 9.9790049208257869e-01
152 9.9795980890668912e-01
153 9.9799657129264330e-01
154 9.9805215395346603e-01
155 9.9808612118430529e-01
156 9.9813814352593822e-01
157 9.9816944134921537e-01
158 9.9821808235925924e-01
159 9.9824684244022677e-01
160 9.9829228258657876e-01
161 9.9831863916353958e-01
162 9.9836105747451120e-01
163 9.9838514469578132e-01
164 9.9842471648939124e-01
165 9.9844666624656631e-01
166 9.9848356141488248e-01
167 9.9850350217046180e-01
168 9.9853788392807374e-01
169 9.9855593894248906e-01
170 9.9858796299811703e-01
171 9.9860424997662989e-01
172 9.9863406395452792e-01
173 9.9864869441451276e-01
174 9.9867643758718139e-01
175 9.9868951656578131e-01
176 9.9871531976606975e-01
177 9.9872694571575904e-01
178 9.9875093141031235e-01
179 9.9876119622887394e-01
180 9.9878347870756778e-01
181 9.9879246787455045e-01
182 9.9881315352808531e-01
183 9.9882094631952967e-01
184 9.9884013397966842e-01
185 9.9884680373913459e-01
186 9.9886458506154696e-01
187 9.9887019950989553e-01
188 9.9888665938385091e-01
189 9.9889128095399415e-01
190 9.9890649792663266e-01
191 9.9891018411261678e-01
192 9.9892423081847603e-01
193 9.9892703453077181e-01
194 9.9893997811960256e-01
195 9.9894194804061121e-01
196 9.9895385059843489e-01
197 9.9895503153385368e-01
198 9.9896595049376147e-01
199 9.9896638371679014e-01


==> TeX/Tikz/betak_plots/logistic_regression_problem/a9a_100/betak.txt <==
1 1.5811388300841898e+00
2 1.5811388300841898e+00
3 1.0028775123462690e+00
4 1.0055621003578852e+00
5 1.0597832056669918e+00
6 1.1239524780946277e+00
7 1.5811388300841898e+00
8 1.5811388300841898e+00
9 1.5811388300841898e+00
10 1.5811388300841898e+00
11 1.4197332249678618e+00
12 1.1227064085008105e+00
13 1.0219562104874249e+00
14 1.0120073697614189e+00
15 1.0133524620035410e+00
16 1.0123158052286467e+00
17 1.0129103995169308e+00
18 1.0115907662941890e+00
19 1.0117305107548993e+00
20 1.0103051554635822e+00
21 1.0102407365291695e+00
22 1.0090960416538657e+00
23 1.0093250623147887e+00
24 1.0084919217272343e+00
25 1.0085662309539236e+00
26 1.0077895601791376e+00
27 1.0078615321293720e+00
28 1.0071922914030029e+00
29 1.0072234031613994e+00
30 1.0066272155559093e+00
31 1.0066398055318864e+00
32 1.0061135670070704e+00
33 1.0061078417996159e+00
34 1.0056403174106394e+00
35 1.0056222476549574e+00
36 1.0052067046375273e+00
37 1.0051790896040285e+00
38 1.0048088057094589e+00
39 1.0047745078516730e+00
40 1.0044440233187468e+00
41 1.0044050914728153e+00
42 1.0041095907193798e+00
43 1.0040677109745793e+00
44 1.0038032074773069e+00
45 1.0037600101592967e+00
46 1.0035239058088468e+00
47 1.0034822795005520e+00
48 1.0032729568212118e+00
49 1.0032347417966043e+00
50 1.0030501613274714e+00
51 1.0030164211746502e+00
52 1.0028543398744640e+00
53 1.0028255815913203e+00
54 1.0026837164891484e+00
55 1.0026600675106725e+00
56 1.0025362066562480e+00
57 1.0025175486869347e+00
58 1.0024096186170275e+00
59 1.0023956836459686e+00
60 1.0023017839694366e+00
61 1.0022922198925712e+00
62 1.0022106347321844e+00
63 1.0022050477715261e+00
64 1.0021342420148291e+00
65 1.0021322227482574e+00
66 1.0020708291206821e+00
67 1.0020719666324465e+00
68 1.0020187679207235e+00
69 1.0020226564083110e+00
70 1.0019765657633199e+00
71 1.0019828062892551e+00
72 1.0019428475784846e+00
73 1.0019510470781305e+00
74 1.0019163365433164e+00
75 1.0019261055935487e+00
76 1.0018958356066798e+00
77 1.0019067860451047e+00
78 1.0018802114522434e+00
79 1.0018919546397271e+00
80 1.0018683819815346e+00
81 1.0018805282789265e+00
82 1.0018593080331957e+00
83 1.0018714678815337e+00
84 1.0018519897520217e+00
85 1.0018637765783120e+00
86 1.0018454677328810e+00
87 1.0018565027344462e+00
88 1.0018388287619784e+00
89 1.0018487479730149e+00
90 1.0018312263076927e+00
91 1.0018396891406836e+00
92 1.0018218519342506e+00
93 1.0018285430165426e+00
94 1.0018100097800218e+00
95 1.0018146605320479e+00
96 1.0017950978608998e+00
97 1.0017974873312192e+00
98 1.0017766278733564e+00
99 1.0017765921081654e+00
100 1.0017542391790977e+00
101 1.0017516770032979e+00
102 1.0017277074076507e+00
103 1.0017225836709454e+00
104 1.0016969475748809e+00
105 1.0016892937880990e+00
106 1.0016620139452268e+00
107 1.0016519242641042e+00
108 1.0016230878193368e+00
109 1.0016107156148046e+00
110 1.0015804681679654e+00
111 1.0015660162939219e+00
112 1.0015345513814777e+00
113 1.0015182626473866e+00
114 1.0014858103300233e+00
115 1.0014679563574362e+00
116 1.0014347711868912e+00
117 1.0014156408503592e+00
118 1.0013819899952954e+00
119 1.0013618783063623e+00
120 1.0013280304587007e+00
121 1.0013072283544600e+00
122 1.0012734439964193e+00
123 1.0012522296273807e+00
124 1.0012187530077790e+00
125 1.0011973847632900e+00
126 1.0011644377726723e+00
127 1.0011431498091459e+00
128 1.0011109280390076e+00
129 1.0010899243305302e+00
130 1.0010585936349450e+00
131 1.0010380505331720e+00
132 1.0010077477179611e+00
133 1.0009878108253052e+00
134 1.0009586432141131e+00
135 1.0009394291637459e+00
136 1.0009114763380464e+00
137 1.0008930746290059e+00
138 1.0008663906900757e+00
139 1.0008488661271091e+00
140 1.0008234824223696e+00
141 1.0008068779082324e+00
142 1.0007828059945076e+00
143 1.0007671454714619e+00
144 1.0007443801310953e+00
145 1.0007296715115812e+00
146 1.0007081936815250e+00
147 1.0006944316498796e+00
148 1.0006742111647846e+00
149 1.0006613797694985e+00
150 1.0006423778553610e+00
151 1.0006304528431822e+00
152 1.0006126243271933e+00
153 1.0006015751958399e+00
154 1.0005848704207261e+00
155 1.0005746621862848e+00
156 1.0005590286340138e+00
157 1.0005496233228837e+00
158 1.0005350069640293e+00
159 1.0005263648484102e+00
160 1.0005127112405792e+00
161 1.0005047918418950e+00
162 1.0004920470044250e+00
163 1.0004848098916193e+00
164 1.0004729209850505e+00
165 1.0004663292411733e+00
166 1.0004552451164179e+00
167 1.0004492539060486e+00
168 1.0004389256474790e+00
169 1.0004335013807848e+00
170 1.0004238816901871e+00
171 1.0004189888933877e+00
172 1.0004100333984092e+00
173 1.0004056384160636e+00
174 1.0003973052006503e+00
175 1.0003933764290822e+00
176 1.0003856261587358e+00
177 1.0003821339644827e+00
178 1.0003749298061355e+00
179 1.0003718465389291e+00
180 1.0003651541202769e+00
181 1.0003624540681837e+00
182 1.0003562413947766e+00
183 1.0003539007171447e+00
184 1.0003481380701367e+00
185 1.0003461347143905e+00
186 1.0003407945352147e+00
187 1.0003391081424984e+00
188 1.0003341649093629e+00
189 1.0003327767130206e+00
190 1.0003282068129808e+00
191 1.0003270995329674e+00
192 1.0003228811324356e+00
193 1.0003220388680241e+00
194 1.0003181517838231e+00
195 1.0003175599063729e+00
196 1.0003139854788641e+00
197 1.0003136305259253e+00
198 1.0003103514952680e+00
199 1.0003102210669044e+00


==> TeX/Tikz/betak_plots/logistic_regression_problem/a9a_100/cosphi_minus.txt <==
1 0.0000000000000000e+00
2 0.0000000000000000e+00
3 9.9044953429481786e-01
4 9.8161321103538679e-01
5 8.1726766855714283e-01
6 6.5266155115790048e-01
7 0.0000000000000000e+00
8 0.0000000000000000e+00
9 0.0000000000000000e+00
10 0.0000000000000000e+00
11 1.6019956803670987e-01
12 6.5559176883823833e-01
13 9.2915433086298771e-01
14 9.6068494829700135e-01
15 9.5636762465946146e-01
16 9.5969344645956800e-01
17 9.5778460910304419e-01
18 9.6202560886845812e-01
19 9.6157571632749950e-01
20 9.6617325997465420e-01
21 9.6638150570851222e-01
22 9.7008859019922056e-01
23 9.6934589935168480e-01
24 9.7205011830912624e-01
25 9.7180865218154466e-01
26 9.7433506504483880e-01
27 9.7410070372794477e-01
28 9.7628188237344216e-01
29 9.7618038705727150e-01
30 9.7812695691018214e-01
31 9.7808581452221333e-01
32 9.7980681004820325e-01
33 9.7982554845506409e-01
34 9.8135682000136981e-01
35 9.8141604631498858e-01
36 9.8277893181007281e-01
37 9.8286956266702641e-01
38 9.8408553378243380e-01
39 9.8419823216417035e-01
40 9.8528475377657931e-01
41 9.8541281916606149e-01
42 9.8638534760810226e-01
43 9.8652324834831129e-01
44 9.8739459867301793e-01
45 9.8753696845708872e-01
46 9.8831544641386671e-01
47 9.8845275272395849e-01
48 9.8914347237545652e-01
49 9.8926962037998034e-01
50 9.8987912453352267e-01
51 9.8999057445007255e-01
52 9.9052611555005432e-01
53 9.9062116438702119e-01
54 9.9109016161121499e-01
55 9.9116836302595357e-01
56 9.9157803111890785e-01
57 9.9163975525856940e-01
58 9.9199687626025645e-01
59 9.9204299295748877e-01
60 9.9235379674681135e-01
61 9.9238545832139358e-01
62 9.9265558026637690e-01
63 9.9267408066003171e-01
64 9.9290857025825785e-01
65 9.9291525825431104e-01
66 9.9311861888079456e-01
67 9.9311485064002980e-01
68 9.9329109600635046e-01
69 9.9327821263971183e-01
70 9.9343093016310058e-01
71 9.9341025146525996e-01
72 9.9354266591652363e-01
73 9.9351549327136612e-01
74 9.9363052644680638e-01
75 9.9359814991221451e-01
76 9.9369847362172314e-01
77 9.9366217957296443e-01
78 9.9375026025919755e-01
79 9.9371133695432046e-01
80 9.9378947093739567e-01
81 9.9374921010543271e-01
82 9.9381954893601687e-01
83 9.9377924209294466e-01
84 9.9384380790743976e-01
85 9.9380473666074420e-01
86 9.9386542784124909e-01
87 9.9382884800512128e-01
88 9.9388743589378103e-01
89 9.9385455407389844e-01
90 9.9391263841137467e-01
91 9.9388458373132305e-01
92 9.9394371571985685e-01
93 9.9392153379322801e-01
94 9.9398297530061386e-01
95 9.9396755677648085e-01
96 9.9403241386845764e-01
97 9.9402449173553142e-01
98 9.9409365181959530e-01
99 9.9409377040374181e-01
100 9.9416788693446756e-01
101 9.9417638276360454e-01
102 9.9425586586529457e-01
103 9.9427285689983425e-01
104 9.9435787373083173e-01
105 9.9438325720317300e-01
106 9.9447373442470610e-01
107 9.9450720006472515e-01
108 9.9460285089104350e-01
109 9.9464389217160432e-01
110 9.9474423590469985e-01
111 9.9479218216872045e-01
112 9.9489657892334493e-01
113 9.9495062682837776e-01
114 9.9505831523466137e-01
115 9.9511756557122366e-01
116 9.9522770256357918e-01
117 9.9529119848063707e-01
118 9.9540289859804676e-01
119 9.9546966239740098e-01
120 9.9558203454003558e-01
121 9.9565110151360414e-01
122 9.9576328123125890e-01
123 9.9583372856708885e-01
124 9.9594490471832775e-01
125 9.9601587467931707e-01
126 9.9612530982383085e-01
127 9.9619602464876622e-01
128 9.9630306821442904e-01
129 9.9637284995347997e-01
130 9.9647694975451051e-01
131 9.9654521185330336e-01
132 9.9664591190320495e-01
133 9.9671216968219833e-01
134 9.9680911173744602e-01
135 9.9687297656928719e-01
136 9.9696589444286743e-01
137 9.9702706773807059e-01
138 9.9711577986630207e-01
139 9.9717404503799711e-01
140 9.9725844548961196e-01
141 9.9731365873375177e-01
142 9.9739370741627975e-01
143 9.9744578798238581e-01
144 9.9752150065805401e-01
145 9.9757042114304917e-01
146 9.9764185972055575e-01
147 9.9768763677972272e-01
148 9.9775490021277946e-01
149 9.9779758595724333e-01
150 9.9786080196291449e-01
151 9.9790047620740185e-01
152 9.9795979392053868e-01
153 9.9799655736050097e-01
154 9.9805214096514194e-01
155 9.9808610929793729e-01
156 9.9813813262114393e-01
157 9.9816943157991045e-01
158 9.9821807359526671e-01
159 9.9824683483347609e-01
160 9.9829227599753978e-01
161 9.9831863374405272e-01
162 9.9836105307614709e-01
163 9.9838514147188406e-01
164 9.9842471428306678e-01
165 9.9844665583522652e-01
166 9.9848355189055382e-01
167 9.9850349552105488e-01
168 9.9853787722358933e-01
169 9.9855593447181312e-01
170 9.9858795890367313e-01
171 9.9860424762373323e-01
172 9.9863406218289164e-01
173 9.9864869421433833e-01
174 9.9867643817038421e-01
175 9.9868951855584642e-01
176 9.9871532262643248e-01
177 9.9872694987839161e-01
178 9.9875093649014579e-01
179 9.9876120254353729e-01
180 9.9878348596229116e-01
181 9.9879247632017853e-01
182 9.9881316292246991e-01
183 9.9882095687607275e-01
184 9.9884014548561717e-01
185 9.9884681638855310e-01
186 9.9886459865677124e-01
187 9.9887021423680711e-01
188 9.9888667505106143e-01
189 9.9889129774605867e-01
190 9.9890651565302535e-01
191 9.9891020296074151e-01
192 9.9892425059535950e-01
193 9.9892705542918325e-01
194 9.9893999994210636e-01
195 9.9894197098681825e-01
196 9.9895387446524009e-01
197 9.9895505652853012e-01
198 9.9896597640682028e-01
199 9.9896641076358228e-01


==> TeX/Tikz/betak_plots/logistic_regression_problem/spambase_1/betak.txt <==
1 1.5811388300841898e+00
2 1.5811388300841898e+00
3 1.1994945195549038e+00
4 1.2870057066528722e+00
5 1.5811388300841898e+00
6 1.5811388300841898e+00
7 1.5811388300841898e+00
8 1.5811388300841898e+00
9 1.5811388300841898e+00
10 1.5811388300841898e+00
11 1.5811388300841898e+00
12 1.5811388300841898e+00
13 1.5811388300841898e+00
14 1.5811388300841898e+00
15 1.5811388300841898e+00
16 1.5811388300841898e+00
17 1.5811388300841898e+00
18 1.2867714948246767e+00
19 1.0902169392564975e+00
20 1.0703620985955933e+00
21 1.0501736076305934e+00
22 1.0423698121483511e+00
23 1.0364172798626687e+00
24 1.0311252749509798e+00
25 1.0280323390353090e+00
26 1.0242436705581921e+00
27 1.0222481794789218e+00
28 1.0194693649915618e+00
29 1.0180680506781969e+00
30 1.0159897394429438e+00
31 1.0149538644145997e+00
32 1.0133708993018693e+00
33 1.0125761498044275e+00
34 1.0113490849727091e+00
35 1.0107225389827670e+00
36 1.0097553486609470e+00
37 1.0092514655034543e+00
38 1.0084772578084535e+00
39 1.0080659086777757e+00
40 1.0074374604531144e+00
41 1.0070977067568569e+00
42 1.0065811288875797e+00
43 1.0062978402185372e+00
44 1.0058684071518085e+00
45 1.0056302943378379e+00
46 1.0052696552972171e+00
47 1.0050680819929525e+00
48 1.0047623953640259e+00
49 1.0045906223626864e+00
50 1.0043292912228465e+00
51 1.0041819783966552e+00
52 1.0039567813239514e+00
53 1.0038297473115956e+00
54 1.0036343207815577e+00
55 1.0035239859872265e+00
56 1.0033531444298163e+00
57 1.0032566826126808e+00
58 1.0031062972630176e+00
59 1.0030214218729185e+00
60 1.0028881903783631e+00
61 1.0028130248851750e+00
62 1.0026942753950103e+00
63 1.0026272836151013e+00
64 1.0025208427987453e+00
65 1.0024607626447026e+00
66 1.0023648507664960e+00
67 1.0023106450525876e+00
68 1.0022237970337666e+00
69 1.0021746120045847e+00
70 1.0020956152279767e+00
71 1.0020507471816160e+00
72 1.0019785927874494e+00
73 1.0019374752050108e+00
74 1.0018713307019633e+00
75 1.0018334475322854e+00
76 1.0017725799604440e+00
77 1.0017375577691368e+00
78 1.0016813815404435e+00
79 1.0016488779022450e+00
80 1.0015968787243015e+00
81 1.0015666172201274e+00
82 1.0015183603105902e+00
83 1.0014901039646442e+00
84 1.0014452132949068e+00
85 1.0014187625524920e+00
86 1.0013769134206882e+00
87 1.0013520973888075e+00
88 1.0013130069595639e+00
89 1.0012896789348811e+00
90 1.0012530998247062e+00
91 1.0012311327491030e+00
92 1.0011968473415036e+00
93 1.0011761304893789e+00
94 1.0011439464593521e+00
95 1.0011243826463798e+00
96 1.0010941170235228e+00
97 1.0010756038409625e+00
98 1.0010471249926145e+00
99 1.0010296244207542e+00
100 1.0010027970405604e+00
101 1.0009862119623627e+00
102 1.0009608995777328e+00
103 1.0009451785590324e+00
104 1.0009212760679675e+00
105 1.0009063600834591e+00
106 1.0008837660974106e+00
107 1.0008696061677895e+00
108 1.0008482309544398e+00
109 1.0008347808017666e+00
110 1.0008145419120542e+00
111 1.0008017598049552e+00
112 1.0007825823590581e+00
113 1.0007704297765510e+00
114 1.0007522452374205e+00
115 1.0007406867822477e+00
116 1.0007234324194010e+00
117 1.0007124353660481e+00
118 1.0006960535939475e+00
119 1.0006855876366740e+00
120 1.0006700255035126e+00
121 1.0006600624893500e+00
122 1.0006452712019436e+00
123 1.0006357849163607e+00
124 1.0006217194296332e+00
125 1.0006126854030213e+00
126 1.0005993040532950e+00
127 1.0005906993935629e+00
128 1.0005779635742176e+00
129 1.0005697668186198e+00
130 1.0005576406911145e+00
131 1.0005498316756831e+00
132 1.0005382819120585e+00
133 1.0005308416558245e+00
134 1.0005198372086177e+00
135 1.0005127478108033e+00
136 1.0005022597071664e+00
137 1.0004955042556225e+00
138 1.0004855054127719e+00
139 1.0004790679022857e+00
140 1.0004695329618585e+00
141 1.0004633982211306e+00
142 1.0004543034003319e+00
143 1.0004484570266328e+00
144 1.0004397799843514e+00
145 1.0004342082849971e+00
146 1.0004259280013132e+00
147 1.0004206179412507e+00
148 1.0004127146089608e+00
149 1.0004076537638396e+00
150 1.0004001086908068e+00
151 1.0003952852050213e+00
152 1.0003880807263041e+00
153 1.0003834832755438e+00
154 1.0003766026743870e+00
155 1.0003722204323047e+00
156 1.0003656478691703e+00
157 1.0003614704778094e+00
158 1.0003551909267203e+00
159 1.0003512084703767e+00
160 1.0003452076619064e+00
161 1.0003414106441193e+00
162 1.0003356750144188e+00
163 1.0003320543378043e+00
164 1.0003265709830995e+00
165 1.0003231179317360e+00
166 1.0003178745677581e+00
167 1.0003145807918432e+00
168 1.0003095657176937e+00
169 1.0003064232201895e+00
170 1.0003016252861467e+00
171 1.0002986264111269e+00
172 1.0002940349899394e+00
173 1.0002911724123575e+00
174 1.0002867773735742e+00
175 1.0002840440901759e+00
176 1.0002798357770941e+00
177 1.0002772250981946e+00
178 1.0002731943070267e+00
179 1.0002706998489035e+00
180 1.0002668378097848e+00
181 1.0002644534874379e+00
182 1.0002607518469386e+00
183 1.0002584718670027e+00
184 1.0002549226718263e+00
185 1.0002527415254412e+00
186 1.0002493372070389e+00
187 1.0002472496625241e+00
188 1.0002439830223884e+00
189 1.0002419841175865e+00
190 1.0002388483130267e+00
191 1.0002369333472354e+00
192 1.0002339218774776e+00
193 1.0002320864029108e+00
194 1.0002291930954095e+00
195 1.0002274329081695e+00
196 1.0002246519050475e+00
197 1.0002229630356227e+00
198 1.0002202887801959e+00
199 1.0002186674835227e+00


==> TeX/Tikz/betak_plots/logistic_regression_problem/spambase_1/cosphi_minus.txt <==
1 0.0000000000000000e+00
2 0.0000000000000000e+00
3 4.9171643520963343e-01
4 3.3954142254488690e-01
5 0.0000000000000000e+00
6 0.0000000000000000e+00
7 0.0000000000000000e+00
8 0.0000000000000000e+00
9 0.0000000000000000e+00
10 0.0000000000000000e+00
11 0.0000000000000000e+00
12 0.0000000000000000e+00
13 0.0000000000000000e+00
14 0.0000000000000000e+00
15 0.0000000000000000e+00
16 0.0000000000000000e+00
17 0.0000000000000000e+00
18 3.3990774598993728e-01
19 7.3557509906836704e-01
20 7.8807977931694762e-01
21 8.4454935872008474e-01
22 8.6726177068456589e-01
23 8.8493221946383460e-01
24 9.0089951229285825e-01
25 9.1034605393600543e-01
26 9.2203434429385245e-01
27 9.2824288153322143e-01
28 9.3694936768456671e-01
29 9.4136698329130963e-01
30 9.4795250766756356e-01
31 9.5124999192078197e-01
32 9.5630856613464221e-01
33 9.5885724347063739e-01
34 9.6280411658524701e-01
35 9.6482495768649312e-01
36 9.6795189062957721e-01
37 9.6958451123858513e-01
38 9.7209777468285097e-01
39 9.7343546869528963e-01
40 9.7548232679123326e-01
41 9.7659050189154561e-01
42 9.7827757525848880e-01
43 9.7920386097360479e-01
44 9.8060949633796612e-01
45 9.8138967171993241e-01
46 9.8257235949998278e-01
47 9.8323395825692750e-01
48 9.8423803500972529e-01
49 9.8480265326056193e-01
50 9.8566220502941959e-01
51 9.8614703167460915e-01
52 9.8688859855977229e-01
53 9.8730713776304646e-01
54 9.8795132025900834e-01
55 9.8831518195824608e-01
56 9.8887881949544665e-01
57 9.8919719186423094e-01
58 9.8969372215690332e-01
59 9.8997405551605022e-01
60 9.9041424691992064e-01
61 9.9066266804934411e-01
62 9.9105524766674047e-01
63 9.9127678054051427e-01
64 9.9162885745462848e-01
65 9.9182763558104747e-01
66 9.9214503879749538e-01
67 9.9232446321959400e-01
68 9.9261199647504383e-01
69 9.9277486963341555e-01
70 9.9303651272890747e-01
71 9.9318514653133205e-01
72 9.9342421334398645e-01
73 9.9356046999854009e-01
74 9.9377969680058043e-01
75 9.9390527488101865e-01
76 9.9410707328241843e-01
77 9.9422320140786424e-01
78 9.9440949846214932e-01
79 9.9451730449256659e-01
80 9.9468979393421142e-01
81 9.9479018846436806e-01
82 9.9495030276270591e-01
83 9.9504406681704816e-01
84 9.9519304547039089e-01
85 9.9528083692257552e-01
86 9.9541975067726951e-01
87 9.9550213308945723e-01
88 9.9563191500517989e-01
89 9.9570937229827960e-01
90 9.9583083878273948e-01
91 9.9590379018791608e-01
92 9.9601765966708211e-01
93 9.9608647061982525e-01
94 9.9619337823736154e-01
95 9.9625836956380975e-01
96 9.9635891999543047e-01
97 9.9642043019676785e-01
98 9.9651505806742946e-01
99 9.9657321196219872e-01
100 9.9666236449330770e-01
101 9.9671748347548128e-01
102 9.9680161213980922e-01
103 9.9685386599316339e-01
104 9.9693331831452014e-01
105 9.9698290220666186e-01
106 9.9705801362455815e-01
107 9.9710508946916987e-01
108 9.9717615689961403e-01
109 9.9722087774825874e-01
110 9.9728817408657644e-01
111 9.9733067797827202e-01
112 9.9739445112013281e-01
113 9.9743486550931415e-01
114 9.9749534240458260e-01
115 9.9753378443720575e-01
116 9.9759117285252763e-01
117 9.9762775085869393e-01
118 9.9768224156028140e-01
119 9.9771705588331661e-01
120 9.9776882432219727e-01
121 9.9780196819901212e-01
122 9.9785117607842011e-01
123 9.9788273634580049e-01
124 9.9792953297560372e-01
125 9.9795959070817142e-01
126 9.9800411421517043e-01
127 9.9803274527727059e-01
128 9.9807512367590911e-01
129 9.9810239921017740e-01
130 9.9814275135675357e-01
131 9.9816873821469343e-01
132 9.9820717465781661e-01
133 9.9823193578164837e-01
134 9.9826855952232640e-01
135 9.9829215428410778e-01
136 9.9832706145602623e-01
137 9.9834954595970782e-01
138 9.9838282643914467e-01
139 9.9840425379010189e-01
140 9.9843599174346254e-01
141 9.9845641228944426e-01
142 9.9848668666538354e-01
143 9.9850614821214567e-01
144 9.9853503318427206e-01
145 9.9855358118871818e-01
146 9.9858114655407737e-01
147 9.9859882429725100e-01
148 9.9862513583512091e-01
149 9.9864198457708997e-01
150 9.9866710437199835e-01
151 9.9868316349034258e-01
152 9.9870715022277523e-01
153 9.9872245733618203e-01
154 9.9874536654399371e-01
155 9.9875995762225933e-01
156 9.9878184193549258e-01
157 9.9879575139710841e-01
158 9.9881666074862974e-01
159 9.9882992154701467e-01
160 9.9884990336116064e-01
161 9.9886254706055344e-01
162 9.9888164642179889e-01
163 9.9889370326375415e-01
164 9.9891196306727581e-01
165 9.9892346202872551e-01
166 9.9894092311463256e-01
167 9.9895189195843526e-01
168 9.9896859323132536e-01
169 9.9897905855024671e-01
170 9.9899503708570436e-01
171 9.9900502434077143e-01
172 9.9902031548033254e-01
173 9.9902984903449610e-01
174 9.9904448647055299e-01
175 9.9905358961858060e-01
176 9.9906760547062534e-01
177 9.9907630046613716e-01
178 9.9908972534967200e-01
179 9.9909803343016490e-01
180 9.9911089651951368e-01
181 9.9911883793018463e-01
182 9.9913116701634530e-01
183 9.9913876103343935e-01
184 9.9915058257801559e-01
185 9.9915784753232517e-01
186 9.9916918671844301e-01
187 9.9917614001949551e-01
188 9.9918702080048549e-01
189 9.9919367896184130e-01
190 9.9920412410834825e-01
191 9.9921050277429158e-01
192 9.9922053392032295e-01
193 9.9922664789413940e-01
194 9.9923628558243716e-01
195 9.9924214885633456e-01
196 9.9925141258333616e-01
197 9.9925703836996049e-01
198 9.9926594663050039e-01
199 9.9927134739591383e-01


==> TeX/Tikz/betak_plots/logistic_regression_problem/spambase_100/betak.txt <==
1 1.5811388300841898e+00
2 1.5811388300841898e+00
3 1.1994712564639942e+00
4 1.2869718744149135e+00
5 1.5811388300841898e+00
6 1.5811388300841898e+00
7 1.5811388300841898e+00
8 1.5811388300841898e+00
9 1.5811388300841898e+00
10 1.5811388300841898e+00
11 1.5811388300841898e+00
12 1.5811388300841898e+00
13 1.5811388300841898e+00
14 1.5811388300841898e+00
15 1.5811388300841898e+00
16 1.5811388300841898e+00
17 1.5811388300841898e+00
18 1.2868806255595449e+00
19 1.0902595498144940e+00
20 1.0704079058598202e+00
21 1.0502042145535149e+00
22 1.0423982590052494e+00
23 1.0364418466855412e+00
24 1.0311470796508801e+00
25 1.0280521918285996e+00
26 1.0242613188599481e+00
27 1.0222644841409063e+00
28 1.0194839465981018e+00
29 1.0180816563536861e+00
30 1.0160019980829069e+00
31 1.0149654012718130e+00
32 1.0133813817708290e+00
33 1.0125860869917440e+00
34 1.0113581918528922e+00
35 1.0107312248497045e+00
36 1.0097633736263085e+00
37 1.0092592538348844e+00
38 1.0084840532833981e+00
39 1.0080727199291208e+00
40 1.0074437384695669e+00
41 1.0071038499060028e+00
42 1.0065868229548283e+00
43 1.0063034152640622e+00
44 1.0058736232816692e+00
45 1.0056353983991124e+00
46 1.0052744719955311e+00
47 1.0050727934234265e+00
48 1.0047668722625649e+00
49 1.0045950018996450e+00
50 1.0043334755108275e+00
51 1.0041860735647106e+00
52 1.0039607111094973e+00
53 1.0038335775792313e+00
54 1.0036379923520804e+00
55 1.0035275897191955e+00
56 1.0033566230319333e+00
57 1.0032600925858246e+00
58 1.0031095959537122e+00
59 1.0030246611628966e+00
60 1.0028913333264455e+00
61 1.0028161127333255e+00
62 1.0026972771839955e+00
63 1.0026302352973544e+00
64 1.0025237173023029e+00
65 1.0024635908550554e+00
66 1.0023676088686988e+00
67 1.0023133603075982e+00
68 1.0022264481328895e+00
69 1.0021772231498172e+00
70 1.0020981671859963e+00
71 1.0020532616892290e+00
72 1.0019810523292982e+00
73 1.0019414024929396e+00
74 1.0018762952619649e+00
75 1.0018378578300744e+00
76 1.0017768577655590e+00
77 1.0017419190905732e+00
78 1.0016858583780055e+00
79 1.0016532047819826e+00
80 1.0016011671979705e+00
81 1.0015708513377151e+00
82 1.0015225729512593e+00
83 1.0014942386277068e+00
84 1.0014492954692564e+00
85 1.0014227852735913e+00
86 1.0013808801715722e+00
87 1.0013560059734590e+00
88 1.0013168525636762e+00
89 1.0012934722837021e+00
90 1.0012568286860535e+00
91 1.0012348122569403e+00
92 1.0012004615118226e+00
93 1.0011796982979675e+00
94 1.0011474495049570e+00
95 1.0011278415418623e+00
96 1.0010963812283362e+00
97 1.0010766721049860e+00
98 1.0010483467345992e+00
99 1.0010306354543663e+00
100 1.0010038769451945e+00
101 1.0009872442214365e+00
102 1.0009620049542376e+00
103 1.0009462244656391e+00
104 1.0009223518762149e+00
105 1.0009073993250310e+00
106 1.0008848239425954e+00
107 1.0008706305522557e+00
108 1.0008492611289643e+00
109 1.0008357838894488e+00
110 1.0008155446430260e+00
111 1.0008027383562776e+00
112 1.0007835558427427e+00
113 1.0007713817767452e+00
114 1.0007531894034802e+00
115 1.0007416112649945e+00
116 1.0007243472038376e+00
117 1.0007133319213641e+00
118 1.0006969393170710e+00
119 1.0006864562415612e+00
120 1.0006708825813730e+00
121 1.0006609033513354e+00
122 1.0006461001553422e+00
123 1.0006365983935432e+00
124 1.0006225208234576e+00
125 1.0006134719473578e+00
126 1.0006000784838203e+00
127 1.0005914595176706e+00
128 1.0005787116533635e+00
129 1.0005705010741153e+00
130 1.0005583630403549e+00
131 1.0005505406399116e+00
132 1.0005389791580144e+00
133 1.0005315259234333e+00
134 1.0005205099810839e+00
135 1.0005134079884979e+00
136 1.0005029086380275e+00
137 1.0004961409588586e+00
138 1.0004861311355999e+00
139 1.0004796817531851e+00
140 1.0004701361118025e+00
141 1.0004639898471523e+00
142 1.0004548846141763e+00
143 1.0004490270597055e+00
144 1.0004403399006288e+00
145 1.0004347573609391e+00
146 1.0004264672604239e+00
147 1.0004211466993485e+00
148 1.0004132338532625e+00
149 1.0004081628465198e+00
150 1.0004006085646604e+00
151 1.0003957752575585e+00
152 1.0003885618760564e+00
153 1.0003839549457718e+00
154 1.0003770657482842e+00
155 1.0003726743702990e+00
156 1.0003660935171887e+00
157 1.0003619073355221e+00
158 1.0003556198003021e+00
159 1.0003516289011976e+00
160 1.0003456204135861e+00
161 1.0003418153023504e+00
162 1.0003360722973340e+00
163 1.0003324438780261e+00
164 1.0003269534503674e+00
165 1.0003234930080529e+00
166 1.0003182428717132e+00
167 1.0003149420569992e+00
168 1.0003099205089756e+00
169 1.0003067713245426e+00
170 1.0003019672126399e+00
171 1.0002989620014893e+00
172 1.0002943646955653e+00
173 1.0002914961306966e+00
174 1.0002870954969461e+00
175 1.0002843565721919e+00
176 1.0002801429500454e+00
177 1.0002775269717930e+00
178 1.0002734911530384e+00
179 1.0002709917325785e+00
180 1.0002671249423358e+00
181 1.0002647359886023e+00
182 1.0002610298678074e+00
183 1.0002587455802903e+00
184 1.0002551921693819e+00
185 1.0002530070310198e+00
186 1.0002495987545572e+00
187 1.0002475075244543e+00
188 1.0002442371764291e+00
189 1.0002422348822655e+00
190 1.0002390956119089e+00
191 1.0002371775419554e+00
192 1.0002341628398894e+00
193 1.0002323245345710e+00
194 1.0002294282191799e+00
195 1.0002276654621627e+00
196 1.0002248816661063e+00
197 1.0002231904749219e+00
198 1.0002205136317446e+00
199 1.0002188902479854e+00


==> TeX/Tikz/betak_plots/logistic_regression_problem/spambase_100/cosphi_minus.txt <==
1 0.0000000000000000e+00
2 0.0000000000000000e+00
3 4.9176136806246895e-01
4 3.3959432613919682e-01
5 0.0000000000000000e+00
6 0.0000000000000000e+00
7 0.0000000000000000e+00
8 0.0000000000000000e+00
9 0.0000000000000000e+00
10 0.0000000000000000e+00
11 0.0000000000000000e+00
12 0.0000000000000000e+00
13 0.0000000000000000e+00
14 0.0000000000000000e+00
15 0.0000000000000000e+00
16 0.0000000000000000e+00
17 0.0000000000000000e+00
18 3.3973703311188486e-01
19 7.3546549372441894e-01
20 7.8795527252171560e-01
21 8.4446127490217116e-01
22 8.6717805057668818e-01
23 8.8485866511368627e-01
24 9.0083321729112442e-01
25 9.1028514690130213e-01
26 9.2197959726245560e-01
27 9.2819200574891492e-01
28 9.3690349519994887e-01
29 9.4132400395327953e-01
30 9.4791354531165084e-01
31 9.5121321122389224e-01
32 9.5627499003029359e-01
33 9.5882533891155008e-01
34 9.6277477123857702e-01
35 9.6479691688213198e-01
36 9.6792590888866914e-01
37 9.6955925783167862e-01
38 9.7207568976213188e-01
39 9.7341330539314952e-01
40 9.7546186032569770e-01
41 9.7657045481678906e-01
42 9.7825896504737109e-01
43 9.7918562437107881e-01
44 9.8059241191720925e-01
45 9.8137294247750240e-01
46 9.8255655512410967e-01
47 9.8321848997659023e-01
48 9.8422332330577655e-01
49 9.8478825411435200e-01
50 9.8564843708161110e-01
51 9.8613355103344980e-01
52 9.8687565362120844e-01
53 9.8729451584963657e-01
54 9.8793921422962050e-01
55 9.8830329568755826e-01
56 9.8886734007941912e-01
57 9.8918593567705981e-01
58 9.8968282840882271e-01
59 9.8996335521877754e-01
60 9.9040386072762698e-01
61 9.9065246164484666e-01
62 9.9104532219063202e-01
63 9.9126701878613255e-01
64 9.9161934791491924e-01
65 9.9181827750723417e-01
66 9.9213591007888247e-01
67 9.9231547485716165e-01
68 9.9260321820662234e-01
69 9.9276622238598078e-01
70 9.9302805949032380e-01
71 9.9317681622606069e-01
72 9.9341606337354271e-01
73 9.9354745491163321e-01
74 9.9376324094626889e-01
75 9.9389065454982406e-01
76 9.9409288958237474e-01
77 9.9420873928208431e-01
78 9.9439465079011768e-01
79 9.9450295276343226e-01
80 9.9467556737694129e-01
81 9.9477614095327627e-01
82 9.9493632448465275e-01
83 9.9503034611942898e-01
84 9.9517949713141096e-01
85 9.9526748484399485e-01
86 9.9540658272122529e-01
87 9.9548915725520626e-01
88 9.9561914675910490e-01
89 9.9569677666989120e-01
90 9.9581845592358331e-01
91 9.9589157041746779e-01
92 9.9600565565045007e-01
93 9.9607461985144974e-01
94 9.9618174146121241e-01
95 9.9624687877567986e-01
96 9.9635139739051348e-01
97 9.9641688078798640e-01
98 9.9651099836799906e-01
99 9.9656985224369699e-01
100 9.9665877562457017e-01
101 9.9671405277742442e-01
102 9.9679793815872442e-01
103 9.9685038951028404e-01
104 9.9692974218572505e-01
105 9.9697944747569101e-01
106 9.9705449681189517e-01
107 9.9710168375215069e-01
108 9.9717273171327581e-01
109 9.9721754248728789e-01
110 9.9728483980939087e-01
111 9.9732742397837026e-01
112 9.9739121378564466e-01
113 9.9743169950305699e-01
114 9.9749220228059932e-01
115 9.9753070966970048e-01
116 9.9758813018352743e-01
117 9.9762476872326888e-01
118 9.9767929531031641e-01
119 9.9771416648434719e-01
120 9.9776597313461235e-01
121 9.9779917087214831e-01
122 9.9784841824595394e-01
123 9.9788002992388758e-01
124 9.9792686664229091e-01
125 9.9795697370994529e-01
126 9.9800153741871422e-01
127 9.9803021601787556e-01
128 9.9807263440018001e-01
129 9.9809995587332978e-01
130 9.9814034755218062e-01
131 9.9816637889693349e-01
132 9.9820485425616823e-01
133 9.9822965852047973e-01
134 9.9826632044338670e-01
135 9.9828995707554546e-01
136 9.9832490161130383e-01
137 9.9834742676937771e-01
138 9.9838074373330954e-01
139 9.9840221056026413e-01
140 9.9843398407479556e-01
141 9.9845444294349761e-01
142 9.9848475192566544e-01
143 9.9850425065758708e-01
144 9.9853316925848035e-01
145 9.9855175331914703e-01
146 9.9857935132006015e-01
147 9.9859706399383630e-01
148 9.9862340716335674e-01
149 9.9864028970972030e-01
150 9.9866544012550695e-01
151 9.9868153191865849e-01
152 9.9870554825722535e-01
153 9.9872088691058947e-01
154 9.9874382470804279e-01
155 9.9875844618503329e-01
156 9.9878035807140064e-01
157 9.9879429678365661e-01
158 9.9881523269318084e-01
159 9.9882852158737989e-01
160 9.9884852894694642e-01
161 9.9886119958120378e-01
162 9.9888032347888733e-01
163 9.9889240608973229e-01
164 9.9891068942532457e-01
165 9.9892221298619399e-01
166 9.9893969660546067e-01
167 9.9895068887765648e-01
168 9.9896741169198022e-01
169 9.9897789926902703e-01
170 9.9899389836202646e-01
171 9.9900390670835582e-01
172 9.9901921743100253e-01
173 9.9902877091591968e-01
174 9.9904342697160153e-01
175 9.9905254889943118e-01
176 9.9906658242035817e-01
177 9.9907529505767012e-01
178 9.9908873667392939e-01
179 9.9909706127470788e-01
180 9.9910994017719101e-01
181 9.9911789700672415e-01
182 9.9913024100506875e-01
183 9.9913784936329408e-01
184 9.9914968493985346e-01
185 9.9915696318478608e-01
186 9.9916831554553365e-01
187 9.9917528111730758e-01
188 9.9918617424046319e-01
189 9.9919284368640926e-01
190 9.9920330036943339e-01
191 9.9920968937049348e-01
192 9.9921973127597363e-01
193 9.9922585467463676e-01
194 9.9923550237545256e-01
195 9.9924137420529180e-01
196 9.9925064722933410e-01
197 9.9925628074610129e-01
198 9.9926519762069510e-01
199 9.9927060533485368e-01


==> TeX/Tikz/betak_plots/nonlinear_cournot-nash_equilibrium_problem/n1000_scenario1/betak.txt <==
1 1.5811388300841898e+00
2 1.5811388300841898e+00
3 1.0000426003868648e+00
4 1.0000352654035429e+00
5 1.5811388300841898e+00
6 1.5811388300841898e+00
7 1.5811388300841898e+00
8 1.5811388300841898e+00
9 1.5811388300841898e+00
10 1.5811388300841898e+00
11 1.5811388300841898e+00
12 1.0802068174521322e+00
13 1.5811388300841898e+00
14 1.5811388300841898e+00
15 1.5811388300841898e+00
16 1.5811388300841898e+00
17 1.5811388300841898e+00
18 1.5811388300841898e+00
19 1.5811388300841898e+00
20 1.5811388300841898e+00
21 1.5811388300841898e+00
22 1.5811388300841898e+00
23 1.5811388300841898e+00
24 1.5811388300841898e+00
25 1.5811388300841898e+00
26 1.5811388300841898e+00
27 1.5811388300841898e+00
28 1.5811388300841898e+00
29 1.5811388300841898e+00
30 1.5811388300841898e+00
31 1.5811388300841898e+00
32 1.5811388300841898e+00
33 1.5811388300841898e+00
34 1.5811388300841898e+00
35 1.5811388300841898e+00
36 1.5811388300841898e+00
37 1.5811388300841898e+00
38 1.5811388300841898e+00
39 1.4978186711901906e+00
40 1.1185044791825134e+00
41 1.0837073118936933e+00
42 1.0805898516413057e+00
43 1.0740437229433100e+00
44 1.0654215644859888e+00
45 1.0592806119653577e+00
46 1.0549336921010952e+00
47 1.0510004064886957e+00
48 1.0465258701702602e+00
49 1.0432767177958653e+00
50 1.0408045267508321e+00
51 1.0380130855390253e+00
52 1.0361442243237797e+00
53 1.0346888031451722e+00
54 1.0333608486796257e+00
55 1.0311142686025798e+00
56 1.0299570156329070e+00
57 1.0286601601757968e+00
58 1.0281514178666653e+00
59 1.0265610295110259e+00
60 1.0252234546575847e+00
61 1.0236776834422914e+00
62 1.0233801257869255e+00
63 1.0226067400181056e+00
64 1.0222685995142464e+00
65 1.0205941061359236e+00
66 1.0204134535853939e+00
67 1.0196598681679934e+00
68 1.0197469251759577e+00
69 1.0190733040818807e+00
70 1.0192038964089760e+00
71 1.0179980240556450e+00
72 1.0174974034595756e+00
73 1.0162252691323550e+00
74 1.0155592062612020e+00
75 1.0144578785944658e+00
76 1.0139155502287638e+00
77 1.0130035313626484e+00
78 1.0125525227416654e+00
79 1.0118019820191280e+00
80 1.0114347698367774e+00
81 1.0108373638026393e+00
82 1.0106444100398115e+00
83 1.0102017463130679e+00
84 1.0097674018622462e+00
85 1.0092689906859493e+00
86 1.0089623356266320e+00
87 1.0085232088118938e+00
88 1.0082478811005744e+00
89 1.0078743580092617e+00
90 1.0076342821044040e+00
91 1.0073163448951077e+00
92 1.0073553608975865e+00
93 1.0079529052009344e+00
94 1.0085315906901979e+00
95 1.0083878314523509e+00
96 1.0082487414384891e+00
97 1.0079531278709346e+00
98 1.0078083928642008e+00
99 1.0076023967772594e+00
100 1.0073923978527228e+00
101 1.0071743095504235e+00
102 1.0070229082438902e+00
103 1.0068902993500668e+00
104 1.0068737589419710e+00
105 1.0068362954206656e+00
106 1.0067706819364373e+00
107 1.0067242117118724e+00
108 1.0067189814452155e+00
109 1.0065516681229905e+00
110 1.0064747420559195e+00
111 1.0065781466044512e+00
112 1.0066034727348883e+00
113 1.0066262108503865e+00
114 1.0066025920035759e+00
115 1.0064690792043893e+00
116 1.0063017554064200e+00
117 1.0061180863404853e+00
118 1.0059623689637365e+00
119 1.0058001646187529e+00
120 1.0056648475682872e+00
121 1.0055215732544838e+00
122 1.0054024253141738e+00
123 1.0052743782644460e+00
124 1.0051681755809958e+00
125 1.0050530367623236e+00
126 1.0049577527193321e+00
127 1.0048535993440890e+00
128 1.0047675809082519e+00
129 1.0046728315063831e+00
130 1.0045947324864932e+00
131 1.0045080763964760e+00
132 1.0044367823717972e+00
133 1.0043571164543610e+00
134 1.0042916875587562e+00
135 1.0042180724742367e+00
136 1.0041577050267467e+00
137 1.0040893315835955e+00
138 1.0040333289924281e+00
139 1.0039694905849499e+00
140 1.0039172392892726e+00
141 1.0038573070762262e+00
142 1.0038082547345919e+00
143 1.0037516565285549e+00
144 1.0037132133520543e+00
145 1.0040222038569737e+00
146 1.0043264186276233e+00
147 1.0042688983686376e+00
148 1.0042482880073318e+00
149 1.0041683146687090e+00
150 1.0041041684093523e+00
151 1.0040379937185335e+00
152 1.0039853482622925e+00
153 1.0039278995088388e+00
154 1.0038824109305744e+00
155 1.0038289079891405e+00
156 1.0037890945210894e+00
157 1.0037378323422546e+00
158 1.0037174088862710e+00
159 1.0036476805681704e+00
160 1.0036141411969923e+00
161 1.0035642955586999e+00
162 1.0035270378961885e+00
163 1.0034719317379792e+00
164 1.0034438386807789e+00
165 1.0033948013947644e+00
166 1.0033640003140842e+00
167 1.0033228227388926e+00
168 1.0032887743488668e+00
169 1.0032527554965316e+00
170 1.0032205715767046e+00
171 1.0031884777780145e+00
172 1.0031571820567260e+00
173 1.0031307583926292e+00
174 1.0031023506732362e+00
175 1.0030887253625520e+00
176 1.0030653768040645e+00
177 1.0030924718020435e+00
178 1.0029930175330608e+00
179 1.0030095183726273e+00
180 1.0029565304152070e+00
181 1.0029625148639745e+00
182 1.0030783455603984e+00
183 1.0031700761879565e+00
184 1.0031347301106124e+00
185 1.0031215945143503e+00
186 1.0031210340898185e+00
187 1.0031744175212904e+00
188 1.0033014849532678e+00
189 1.0033878871490669e+00
190 1.0033406033491938e+00
191 1.0032968251956131e+00
192 1.0032663720165171e+00
193 1.0032076013375522e+00
194 1.0031741478898952e+00
195 1.0031219957372235e+00
196 1.0030954871547797e+00
197 1.0030455799121774e+00
198 1.0030226846218344e+00
199 1.0029750561937438e+00


==> TeX/Tikz/betak_plots/nonlinear_cournot-nash_equilibrium_problem/n1000_scenario1/cosphi_minus.txt <==
1 0.0000000000000000e+00
2 0.0000000000000000e+00
3 9.9985800778390055e-01
4 9.9988245487280814e-01
5 0.0000000000000000e+00
6 0.0000000000000000e+00
7 0.0000000000000000e+00
8 0.0000000000000000e+00
9 0.0000000000000000e+00
10 0.0000000000000000e+00
11 0.0000000000000000e+00
12 7.6168426312332793e-01
13 0.0000000000000000e+00
14 0.0000000000000000e+00
15 0.0000000000000000e+00
16 0.0000000000000000e+00
17 0.0000000000000000e+00
18 0.0000000000000000e+00
19 0.0000000000000000e+00
20 0.0000000000000000e+00
21 0.0000000000000000e+00
22 0.0000000000000000e+00
23 0.0000000000000000e+00
24 0.0000000000000000e+00
25 0.0000000000000000e+00
26 0.0000000000000000e+00
27 0.0000000000000000e+00
28 0.0000000000000000e+00
29 0.0000000000000000e+00
30 0.0000000000000000e+00
31 0.0000000000000000e+00
32 0.0000000000000000e+00
33 0.0000000000000000e+00
34 0.0000000000000000e+00
35 0.0000000000000000e+00
36 0.0000000000000000e+00
37 0.0000000000000000e+00
38 0.0000000000000000e+00
39 7.6233181479438236e-02
40 6.6554518946264141e-01
41 7.5247170311764655e-01
42 7.6067183408099281e-01
43 7.7812366594636773e-01
44 8.0160285571252810e-01
45 8.1867615838439045e-01
46 8.3094227297947787e-01
47 8.4217261326783610e-01
48 8.5510261229039164e-01
49 8.6459608535885302e-01
50 8.7187904742266997e-01
51 8.8016513695395227e-01
52 8.8575011428072759e-01
53 8.9012052852486390e-01
54 8.9412430099943585e-01
55 9.0093297758785729e-01
56 9.0445764604823098e-01
57 9.0842164814044835e-01
58 9.0998078097359747e-01
59 9.1486977249724910e-01
60 9.1899922022374203e-01
61 9.2379160225774715e-01
62 9.2471661892159807e-01
63 9.2712461906456878e-01
64 9.2817916484652674e-01
65 9.3341679960690727e-01
66 9.3398340277259295e-01
67 9.3635021610447433e-01
68 9.3607652487158954e-01
69 9.3819609457607278e-01
70 9.3778485333906469e-01
71 9.4158821955261718e-01
72 9.4317116921442035e-01
73 9.4720415650102252e-01
74 9.4932179165505570e-01
75 9.5283243296023445e-01
76 9.5456538832254223e-01
77 9.5748593059607490e-01
78 9.5893310482631744e-01
79 9.6134569418183713e-01
80 9.6252804328293784e-01
81 9.6445432419289245e-01
82 9.6507721583339490e-01
83 9.6650756791371406e-01
84 9.6791286724876191e-01
85 9.6952768723665894e-01
86 9.7052241916517379e-01
87 9.7194844513976375e-01
88 9.7284349834394457e-01
89 9.7405894425435302e-01
90 9.7484086606312470e-01
91 9.7587724096000361e-01
92 9.7575000828996916e-01
93 9.7380323911782873e-01
94 9.7192120828271944e-01
95 9.7238844703347571e-01
96 9.7284070035948567e-01
97 9.7380251431548581e-01
98 9.7427373556937935e-01
99 9.7494475790181401e-01
100 9.7562924304572030e-01
101 9.7634054852894936e-01
102 9.7683462296650425e-01
103 9.7726755441862223e-01
104 9.7732156628654621e-01
105 9.7744391136750730e-01
106 9.7765821903591843e-01
107 9.7781002607382084e-01
108 9.7782711341222495e-01
109 9.7837386842617358e-01
110 9.7862534286323422e-01
111 9.7828732253294304e-01
112 9.7820454953178593e-01
113 9.7813024022238748e-01
114 9.7820742790748239e-01
115 9.7864385723347569e-01
116 9.7919105392089700e-01
117 9.7979201865146948e-01
118 9.8030178338737683e-01
119 9.8083303599436855e-01
120 9.8127642386741976e-01
121 9.8174608009953690e-01
122 9.8213680249360513e-01
123 9.8255686266898068e-01
124 9.8290538388495885e-01
125 9.8328335529430744e-01
126 9.8359624677942503e-01
127 9.8393836499508547e-01
128 9.8422099461667301e-01
129 9.8453239548164617e-01
130 9.8478913989191053e-01
131 9.8507408508884542e-01
132 9.8530857157362628e-01
133 9.8557065234210861e-01
134 9.8578594354853966e-01
135 9.8602822139746982e-01
136 9.8622693912936255e-01
137 9.8645205430842042e-01
138 9.8663647351269357e-01
139 9.8684673407560075e-01
140 9.8701886074626499e-01
141 9.8721632305717621e-01
142 9.8737796511428133e-01
143 9.8756450248655003e-01
144 9.8769122218659267e-01
145 9.8667311278862702e-01
146 9.8567165709345717e-01
147 9.8586094036270278e-01
148 9.8592877127853695e-01
149 9.8619201168450976e-01
150 9.8640320110377877e-01
151 9.8662111116893525e-01
152 9.8679450089319387e-01
153 9.8698374157639357e-01
154 9.8713360755562995e-01
155 9.8730990360874704e-01
156 9.8744111015326608e-01
157 9.8761006928020756e-01
158 9.8767739179855374e-01
159 9.8790727054607796e-01
160 9.8801785945549814e-01
161 9.8818223528083504e-01
162 9.8830511576956448e-01
163 9.8848688795095385e-01
164 9.8857956672896108e-01
165 9.8874135900907578e-01
166 9.8884299538183218e-01
167 9.8897888638506926e-01
168 9.8909126284839510e-01
169 9.8921015526231992e-01
170 9.8931640001690235e-01
171 9.8942235744859985e-01
172 9.8952568982742783e-01
173 9.8961294315212611e-01
174 9.8970675569797684e-01
175 9.8975175422143069e-01
176 9.8982886870149811e-01
177 9.8973938116516325e-01
178 9.9006788757982889e-01
179 9.9001337705781689e-01
180 9.9018843232262121e-01
181 9.9016866022799876e-01
182 9.8978603546083010e-01
183 9.8948311474499451e-01
184 9.8959982774042465e-01
185 9.8964320471593104e-01
186 9.8964505541372705e-01
187 9.8946878048253928e-01
188 9.8904931025282894e-01
189 9.8876417359035951e-01
190 9.8892020615737219e-01
191 9.8906469005453934e-01
192 9.8916520782371276e-01
193 9.8935921993817122e-01
194 9.8946967074904379e-01
195 9.8964187975391205e-01
196 9.8972942270943220e-01
197 9.8989425712910428e-01
198 9.8996988428444987e-01
199 9.9012722592079672e-01


==> TeX/Tikz/betak_plots/nonlinear_cournot-nash_equilibrium_problem/n1000_scenario2/betak.txt <==
1 1.5811388300841898e+00
2 1.5811388300841898e+00
3 1.0020823905859175e+00
4 1.0004458836710903e+00
5 1.5811388300841898e+00
6 1.5811388300841898e+00
7 1.5811388300841898e+00
8 1.5811388300841898e+00
9 1.5811388300841898e+00
10 1.5811388300841898e+00
11 1.5811388300841898e+00
12 1.2041532053634743e+00
13 1.5811388300841898e+00
14 1.5811388300841898e+00
15 1.5811388300841898e+00
16 1.5811388300841898e+00
17 1.5811388300841898e+00
18 1.5811388300841898e+00
19 1.5811388300841898e+00
20 1.5811388300841898e+00
21 1.5811388300841898e+00
22 1.5811388300841898e+00
23 1.5811388300841898e+00
24 1.5811388300841898e+00
25 1.5811388300841898e+00
26 1.5811388300841898e+00
27 1.5811388300841898e+00
28 1.5811388300841898e+00
29 1.1405852727567789e+00
30 1.0858328516439575e+00
31 1.0827967058632544e+00
32 1.0733217673912483e+00
33 1.0656189089443571e+00
34 1.0587807840784584e+00
35 1.0550409387382569e+00
36 1.0513966788989864e+00
37 1.0507156074280501e+00
38 1.0481333184618304e+00
39 1.0462837423290832e+00
40 1.0431878798500602e+00
41 1.0407641329346058e+00
42 1.0391981069048279e+00
43 1.0384125214074280e+00
44 1.0360457470971034e+00
45 1.0343653782385183e+00
46 1.0324404814330623e+00
47 1.0304014227070961e+00
48 1.0282873115931519e+00
49 1.0270644249861560e+00
50 1.0260706322563162e+00
51 1.0260909547687158e+00
52 1.0253284458632128e+00
53 1.0247788983811608e+00
54 1.0237575172413844e+00
55 1.0230191826041739e+00
56 1.0221334868396994e+00
57 1.0210008514014717e+00
58 1.0197876953851275e+00
59 1.0187035934681636e+00
60 1.0176835409505427e+00
61 1.0168463443631521e+00
62 1.0160159961571074e+00
63 1.0154689796707341e+00
64 1.0153718379137675e+00
65 1.0159731594015231e+00
66 1.0158831040569223e+00
67 1.0153589468864193e+00
68 1.0155418809339205e+00
69 1.0148541909398476e+00
70 1.0140693058773125e+00
71 1.0139549842216147e+00
72 1.0139706523684002e+00
73 1.0137186210403377e+00
74 1.0136930341346677e+00
75 1.0136459892720653e+00
76 1.0147675429613694e+00
77 1.0152451608206270e+00
78 1.0141155473648942e+00
79 1.0135739494566915e+00
80 1.0130872423849970e+00
81 1.0126741155937651e+00
82 1.0130559730275788e+00
83 1.0129449966841857e+00
84 1.0132245231669961e+00
85 1.0124861310846485e+00
86 1.0119469906176977e+00
87 1.0118746474455873e+00
88 1.0114513811860142e+00
89 1.0111786783268766e+00
90 1.0110267806462749e+00
91 1.0109749662343774e+00
92 1.0111718540139469e+00
93 1.0111668636000462e+00
94 1.0107341324643224e+00
95 1.0104994779246002e+00
96 1.0101843559009649e+00
97 1.0099111061302841e+00
98 1.0097061725459888e+00
99 1.0097481739992380e+00
100 1.0093065794750142e+00
101 1.0091992928855773e+00
102 1.0091231856475444e+00
103 1.0089069478387473e+00
104 1.0086333977637545e+00
105 1.0083854316289740e+00
106 1.0081374428281449e+00
107 1.0079278167819987e+00
108 1.0077098678776355e+00
109 1.0075299966028604e+00
110 1.0073621441145266e+00
111 1.0073328313561458e+00
112 1.0082764594707825e+00
113 1.0077188045462433e+00
114 1.0070616264449395e+00
115 1.0068916379229931e+00
116 1.0068944934745532e+00
117 1.0069696962546144e+00
118 1.0068457026184494e+00
119 1.0067088646571194e+00
120 1.0065419088428171e+00
121 1.0063892145567339e+00
122 1.0062316040700774e+00
123 1.0060965563108999e+00
124 1.0059512728583950e+00
125 1.0058251802488138e+00
126 1.0056910337961134e+00
127 1.0055756502829050e+00
128 1.0054521193699937e+00
129 1.0053462205911941e+00
130 1.0052327051693455e+00
131 1.0051360618287732e+00
132 1.0050321894003313e+00
133 1.0049445285741958e+00
134 1.0048501491373747e+00
135 1.0047715634842789e+00
136 1.0046869198885602e+00
137 1.0046180209815301e+00
138 1.0045441170641556e+00
139 1.0044867098532180e+00
140 1.0044264410509325e+00
141 1.0043857710241932e+00
142 1.0043485619815260e+00
143 1.0043453098204513e+00
144 1.0043830480484606e+00
145 1.0046773619040157e+00
146 1.0059198388262152e+00
147 1.0042773899830686e+00
148 1.0042604303913201e+00
149 1.0042658789934436e+00
150 1.0042692956944690e+00
151 1.0046343619196649e+00
152 1.0053343508109622e+00
153 1.0051473697216151e+00
154 1.0044761639805648e+00
155 1.0043937385756470e+00
156 1.0043318143219819e+00
157 1.0042771095666410e+00
158 1.0042140139364579e+00
159 1.0042328699704937e+00
160 1.0043267175336976e+00
161 1.0043848693476767e+00
162 1.0044107646147202e+00
163 1.0044477180162183e+00
164 1.0042467545629303e+00
165 1.0041626307656211e+00
166 1.0040936683045283e+00
167 1.0040355549771054e+00
168 1.0039734150638333e+00
169 1.0039211924390783e+00
170 1.0038644152050089e+00
171 1.0038170722626663e+00
172 1.0037655021773375e+00
173 1.0037232893508043e+00
174 1.0036772757183112e+00
175 1.0036407500462530e+00
176 1.0036009986661298e+00
177 1.0035713412599794e+00
178 1.0035396956112266e+00
179 1.0035200722889424e+00
180 1.0035017956226093e+00
181 1.0035024502722176e+00
182 1.0035187405097834e+00
183 1.0036026290834204e+00
184 1.0041603179781249e+00
185 1.0042960206012126e+00
186 1.0039408097273044e+00
187 1.0038472298552867e+00
188 1.0038100481379437e+00
189 1.0037799923505912e+00
190 1.0037452258414232e+00
191 1.0037139219471238e+00
192 1.0036745864445440e+00
193 1.0036435528435319e+00
194 1.0036115863238135e+00
195 1.0035914165131046e+00
196 1.0035737069863297e+00
197 1.0035725411403329e+00
198 1.0035784398168339e+00
199 1.0036179247777324e+00


==> TeX/Tikz/betak_plots/nonlinear_cournot-nash_equilibrium_problem/n1000_scenario2/cosphi_minus.txt <==
1 0.0000000000000000e+00
2 0.0000000000000000e+00
3 9.9308031975617461e-01
4 9.9851471456695462e-01
5 0.0000000000000000e+00
6 0.0000000000000000e+00
7 0.0000000000000000e+00
8 0.0000000000000000e+00
9 0.0000000000000000e+00
10 0.0000000000000000e+00
11 0.0000000000000000e+00
12 4.8277055740725106e-01
13 0.0000000000000000e+00
14 0.0000000000000000e+00
15 0.0000000000000000e+00
16 0.0000000000000000e+00
17 0.0000000000000000e+00
18 0.0000000000000000e+00
19 0.0000000000000000e+00
20 0.0000000000000000e+00
21 0.0000000000000000e+00
22 0.0000000000000000e+00
23 0.0000000000000000e+00
24 0.0000000000000000e+00
25 0.0000000000000000e+00
26 0.0000000000000000e+00
27 0.0000000000000000e+00
28 0.0000000000000000e+00
29 6.1446341935832471e-01
30 7.4692115701786987e-01
31 7.5485962937763196e-01
32 7.8006795746998825e-01
33 8.0105908153395233e-01
34 8.2007888691153896e-01
35 8.3063781965762129e-01
36 8.4103546167983123e-01
37 8.4299067334869004e-01
38 8.5043853067270947e-01
39 8.5580702033888179e-01
40 8.6485690132948978e-01
41 8.7199847686281540e-01
42 8.7663937299782457e-01
43 8.7897535686376449e-01
44 8.8604524596821121e-01
45 8.9109423178590585e-01
46 8.9690827004037843e-01
47 9.0310270189839503e-01
48 9.0956408354473117e-01
49 9.1331983431988606e-01
50 9.1638188373620610e-01
51 9.1631917739413282e-01
52 9.1867449998364525e-01
53 9.2037526460281571e-01
54 9.2354356036688068e-01
55 9.2583976556049208e-01
56 9.2860082822148837e-01
57 9.3214217434929758e-01
58 9.3594837492575467e-01
59 9.3936118806846058e-01
60 9.4258233435562322e-01
61 9.4523330005153661e-01
62 9.4786905613430783e-01
63 9.4960897247356912e-01
64 9.4991824905584921e-01
65 9.4800520723148374e-01
66 9.4829149268408852e-01
67 9.4995929773663812e-01
68 9.4937693023332770e-01
69 9.5156781352681674e-01
70 9.5407379531822745e-01
71 9.5443928724099636e-01
72 9.5438918809909368e-01
73 9.5519534404667927e-01
74 9.5527722081334732e-01
75 9.5542777810620649e-01
76 9.5184417777147645e-01
77 9.5032169260191823e-01
78 9.5392599413035428e-01
79 9.5565836717597052e-01
80 9.5721753543416099e-01
81 9.5854275329497440e-01
82 9.5731778379266608e-01
83 9.5767364463234017e-01
84 9.5677752833624574e-01
85 9.5914630241526488e-01
86 9.6087915022517556e-01
87 9.6111187872840431e-01
88 9.6247453028058749e-01
89 9.6335336876726407e-01
90 9.6384319726046019e-01
91 9.6401033507790512e-01
92 9.6337537057496081e-01
93 9.6339146011429921e-01
94 9.6478753031767617e-01
95 9.6554531909742092e-01
96 9.6656379887250365e-01
97 9.6744771869875912e-01
98 9.6811111744181866e-01
99 9.6797511993989227e-01
100 9.6940581857862440e-01
101 9.6975369430219049e-01
102 9.7000053855705826e-01
103 9.7070218355499549e-01
104 9.7159044109287829e-01
105 9.7239624850964734e-01
106 9.7320272433852262e-01
107 9.7388490629236457e-01
108 9.7459462462633828e-01
109 9.7518069573823873e-01
110 9.7572788946970623e-01
111 9.7582347617900189e-01
112 9.7275055981701952e-01
113 9.7456551463423335e-01
114 9.7670825097806047e-01
115 9.7726318349270425e-01
116 9.7725385913981100e-01
117 9.7700832488428557e-01
118 9.7741318888224060e-01
119 9.7786016582544599e-01
120 9.7840576871600327e-01
121 9.7890500343268971e-01
122 9.7942055007821682e-01
123 9.7986248640781493e-01
124 9.8033811722719466e-01
125 9.8075108789564480e-01
126 9.8119060655385570e-01
127 9.8156879087013171e-01
128 9.8197382366003561e-01
129 9.8232116312628348e-01
130 9.8269360647612403e-01
131 9.8301079209060616e-01
132 9.8335180576283743e-01
133 9.8363967894756421e-01
134 9.8394969989580638e-01
135 9.8420790751741249e-01
136 9.8448608740322840e-01
137 9.8471257452323679e-01
138 9.8495556610969726e-01
139 9.8514435454134652e-01
140 9.8534258838808897e-01
141 9.8547637885546302e-01
142 9.8559879810741369e-01
143 9.8560949849517265e-01
144 9.8548533709410890e-01
145 9.8451750399162230e-01
146 9.8044105348173893e-01
147 9.8583299476104080e-01
148 9.8588880888139963e-01
149 9.8587087719012900e-01
150 9.8585963276168731e-01
151 9.8465885375162765e-01
152 9.8236010189063916e-01
153 9.8297367460602947e-01
154 9.8517903904804915e-01
155 9.8545016705822175e-01
156 9.8565390302354539e-01
157 9.8583391759023187e-01
158 9.8604158017976395e-01
159 9.8597951642679627e-01
160 9.8567067356114735e-01
161 9.8547934524673431e-01
162 9.8539415657258289e-01
163 9.8527260092999236e-01
164 9.8593381817591552e-01
165 9.8621072322554226e-01
166 9.8643777456678683e-01
167 9.8662914265003854e-01
168 9.8683380710832391e-01
169 9.8700583730617886e-01
170 9.8719290162399587e-01
171 9.8734890698940037e-01
172 9.8751886683607437e-01
173 9.8765800740612686e-01
174 9.8780969607003455e-01
175 9.8793012155233173e-01
176 9.8806119716614615e-01
177 9.8815899920459849e-01
178 9.8826336748755950e-01
179 9.8832809074289407e-01
180 9.8838837576190608e-01
181 9.8838621636352808e-01
182 9.8833248346402591e-01
183 9.8805582074593612e-01
184 9.8621833706666673e-01
185 9.8577168454178432e-01
186 9.8694121147788494e-01
187 9.8724952856385972e-01
188 9.8737205489941093e-01
189 9.8747110883701117e-01
190 9.8758569885569880e-01
191 9.8768888632294871e-01
192 9.8781856218242126e-01
193 9.8792088023774915e-01
194 9.8802628405831006e-01
195 9.8809279554580598e-01
196 9.8815119736594681e-01
197 9.8815504215807437e-01
198 9.8813558931043777e-01
199 9.8800538335169752e-01

